A Detailed Model Grid for Solid Planets from 0.1 through 100 Earth Masses

This paper describes a new grid for the mass-radius relation of 3-layer exoplanets within the mass range of 0.1 through 100 Earth Masses. The 3 layers are: Fe (epsilon iron), MgSiO3 (including both the perovskite phase, post-perovskite phase, and its dissociation at ultra-high pressures), and H2O (including Ices Ih, III, V, VI, VII, X, and the superionic phase along the melting curve). We discuss the current state of knowledge about the equations of state (EOS) that influence these calculations and the improvements used in the new grid. For the 2-layer model, we demonstrate the utility of contours on the mass-radius diagrams. Given the mass and radius input, these contours can be used to quickly determine the important physical properties of a planet including its p0 (central pressure), p1/p0 (core-mantle boundary pressure over central pressure), CMF (core mass fraction) or CRF (core radius fraction). For the 3-layer model, a curve segment on the ternary diagram represents all possible relative mass proportions of the 3 layers for a given mass-radius input. These ternary diagrams are tabulated into Table3 with the intent to make comparison to observations easier. How the presence of Fe in the mantle affects the mass-radius relations is also discussed in a separate section. A dynamic and interactive tool to characterize and illustrate the interior structure of exoplanets built upon models in this paper is available on the website: http://www.cfa.harvard.edu/~lzeng

==> Table_1.txt <==
	Fe		50%Fe-50%MgSiO3				MgSiO3		50%MgSiO3-50%H2O				75%MgSiO3-25%H2O				H2O	
log10(p0)	Mass	Radius	Mass	Radius	CRF	p1/p0	Mass	Radius	Mass	Radius	CRF	p1/p0	Mass	Radius	CRF	p1/p0	Mass	Radius
9.6	0.001496	0.09947	0.00177	0.121	0.6892	0.2931	0.00623	0.2029	0.008278	0.2963	0.5969	0.2374	0.01217	0.3616	0.4413	0.3782	0.04663	0.58
9.7	0.002096	0.1112	0.002481	0.1354	0.6888	0.2925	0.008748	0.227	0.01156	0.3286	0.6013	0.2398	0.01699	0.4009	0.4444	0.3803	0.06174	0.63
9.8	0.002931	0.1243	0.003472	0.1513	0.6882	0.2918	0.01227	0.254	0.01615	0.3647	0.6051	0.2413	0.02351	0.4432	0.4475	0.385	0.08208	0.6853
9.9	0.00409	0.1387	0.004848	0.169	0.6876	0.2909	0.01717	0.2838	0.02255	0.4049	0.6085	0.242	0.03213	0.4869	0.4513	0.3944	0.1091	0.7455
10	0.005694	0.1546	0.006752	0.1885	0.6868	0.2898	0.02399	0.317	0.0313	0.4484	0.6119	0.2446	0.04399	0.535	0.4554	0.4016	0.1445	0.8102
10.1	0.007904	0.1722	0.00938	0.2101	0.6858	0.2886	0.03343	0.3536	0.04314	0.4944	0.6165	0.2495	0.06029	0.588	0.4592	0.4073	0.1904	0.879
10.2	0.01094	0.1915	0.01299	0.2339	0.6847	0.2871	0.04644	0.3939	0.05943	0.5449	0.6209	0.253	0.08255	0.6461	0.4629	0.4119	0.2494	0.9515
10.3	0.01507	0.2126	0.01792	0.26	0.6834	0.2855	0.0643	0.4381	0.0817	0.6003	0.6249	0.2554	0.1127	0.7093	0.4662	0.4159	0.3249	1.028
10.4	0.0207	0.2356	0.02464	0.2886	0.6819	0.2836	0.08866	0.4865	0.112	0.6607	0.6285	0.2571	0.1533	0.7777	0.4693	0.4197	0.4206	1.107
10.5	0.02829	0.2606	0.03372	0.3197	0.6801	0.2815	0.1217	0.5391	0.1528	0.7262	0.6318	0.2585	0.2074	0.8509	0.4721	0.4234	0.5416	1.19
10.6	0.0385	0.2876	0.04595	0.3535	0.6782	0.2792	0.1661	0.596	0.2074	0.7966	0.6347	0.2595	0.2789	0.9289	0.4747	0.427	0.6938	1.276
10.7	0.05212	0.3167	0.06231	0.3901	0.6759	0.2767	0.2255	0.6573	0.2799	0.8718	0.6373	0.2603	0.3726	1.011	0.477	0.4305	0.8866	1.366
10.8	0.07021	0.348	0.08408	0.4296	0.6735	0.274	0.3042	0.7228	0.3754	0.9515	0.6396	0.261	0.4946	1.098	0.4792	0.4339	1.132	1.461
10.9	0.09408	0.3814	0.1129	0.4721	0.6708	0.2711	0.4075	0.7925	0.4998	1.035	0.6416	0.2615	0.6517	1.188	0.4811	0.437	1.444	1.562
11	0.1254	0.417	0.1508	0.5177	0.6679	0.2682	0.542	0.8661	0.6607	1.123	0.6434	0.2618	0.8529	1.282	0.4827	0.4397	1.841	1.669
11.1	0.1663	0.4548	0.2003	0.5663	0.6648	0.2651	0.7143	0.9429	0.8653	1.214	0.6448	0.2615	1.107	1.38	0.4839	0.4411	2.346	1.782
11.2	0.2193	0.4949	0.2647	0.618	0.6616	0.2621	0.927	1.02	1.117	1.305	0.6455	0.2598	1.42	1.477	0.4843	0.44	2.985	1.901
11.3	0.2877	0.537	0.348	0.6728	0.6582	0.259	1.2	1.101	1.437	1.4	0.6458	0.2589	1.818	1.58	0.484	0.44	3.77	2.023
11.4	0.3754	0.5814	0.455	0.7307	0.6547	0.2559	1.545	1.186	1.842	1.499	0.6458	0.2582	2.321	1.688	0.4834	0.4403	4.735	2.147
11.5	0.4875	0.6279	0.5919	0.7916	0.6512	0.2529	1.981	1.274	2.351	1.602	0.6453	0.2574	2.957	1.802	0.4828	0.4399	5.909	2.274
11.6	0.6298	0.6765	0.7659	0.8554	0.6476	0.25	2.525	1.365	2.988	1.708	0.6445	0.2565	3.752	1.92	0.4822	0.4391	7.325	2.401
11.7	0.8096	0.727	0.986	0.9221	0.644	0.2473	3.203	1.458	3.78	1.818	0.6435	0.2552	4.732	2.041	0.4813	0.4383	9.038	2.529
11.8	1.036	0.7796	1.261	0.9907	0.6407	0.2451	4.043	1.554	4.763	1.933	0.6423	0.2536	5.936	2.164	0.4803	0.4377	11.11	2.66
11.9	1.319	0.834	1.606	1.062	0.6374	0.2429	5.077	1.653	5.972	2.05	0.641	0.252	7.407	2.289	0.4792	0.4373	13.55	2.789
12	1.671	0.8902	2.036	1.136	0.6342	0.2407	6.297	1.749	7.392	2.165	0.6394	0.2488	9.127	2.411	0.4778	0.4341	16.42	2.915
12.1	2.108	0.9481	2.568	1.211	0.631	0.2385	7.714	1.842	9.043	2.275	0.6372	0.2449	11.12	2.529	0.4755	0.4299	19.77	3.039
12.2	2.648	1.007	3.226	1.289	0.6278	0.2363	9.423	1.935	11.03	2.386	0.6345	0.242	13.52	2.647	0.4727	0.4275	23.68	3.16
12.3	3.31	1.068	4.032	1.369	0.6247	0.2342	11.47	2.029	13.4	2.498	0.6317	0.2396	16.37	2.765	0.4695	0.4265	28.21	3.278
12.4	4.119	1.13	5.018	1.451	0.6216	0.2321	13.87	2.121	16.18	2.608	0.6285	0.2371	19.72	2.882	0.467	0.4248	33.49	3.393
12.5	5.103	1.193	6.216	1.534	0.6184	0.23	16.73	2.213	19.48	2.717	0.6252	0.2353	23.68	2.998	0.4646	0.4237	39.62	3.506
12.6	6.293	1.257	7.665	1.618	0.6153	0.228	20.1	2.304	23.36	2.825	0.6219	0.2339	28.31	3.111	0.4623	0.423	46.72	3.616
12.7	7.727	1.321	9.39	1.7	0.6126	0.2267	24.07	2.394	27.94	2.933	0.619	0.2323	33.71	3.222	0.46	0.4225	54.92	3.724
12.8	9.445	1.386	11.45	1.783	0.61	0.2254	28.68	2.483	33.24	3.037	0.6162	0.2306	39.97	3.33	0.4579	0.4214	64.22	3.826
12.9	11.49	1.451	13.91	1.865	0.6074	0.2241	33.99	2.569	39.33	3.138	0.6134	0.2288	47.15	3.434	0.4556	0.4199	74.79	3.924
13	13.92	1.515	16.81	1.947	0.6048	0.2227	40.05	2.65	46.26	3.234	0.6105	0.2266	55.31	3.534	0.4531	0.4177	86.85	4.017
13.1	16.78	1.579	20.21	2.027	0.6024	0.2213	46.88	2.728	54.07	3.325	0.6075	0.2238	64.47	3.627	0.4503	0.4148	100.3	4.104
13.2	20.14	1.642	24.2	2.106	0.5999	0.2198	54.49	2.799	62.77	3.409	0.6042	0.2207	74.65	3.713	0.4472	0.4114	115.3	4.183
13.3	24.05	1.704	28.85	2.183	0.5973	0.2182	63.08	2.866	72.58	3.488	0.6006	0.2178	86.14	3.793	0.4438	0.4087	131.9	4.256
13.4	28.6	1.765	34.23	2.258	0.5947	0.2166	72.75	2.928	83.62	3.563	0.5967	0.2152	99.08	3.87	0.4404	0.4064	150.3	4.322
13.5	33.87	1.824	40.45	2.331	0.5921	0.2151	83.59	2.986	95.97	3.631	0.5928	0.2129	113.6	3.94	0.437	0.4043	170.8	4.382
13.6	39.94	1.881	47.59	2.401	0.5895	0.2136	95.68	3.039	109.8	3.695	0.5888	0.2106	129.7	4.006	0.4338	0.4022	193.6	4.435
13.7	46.92	1.937	55.76	2.468	0.5869	0.2123	109.1	3.088	125.1	3.754	0.5847	0.2083	147.6	4.064	0.4306	0.4001	218.7	4.483
13.8	54.93	1.99	65.07	2.531	0.5844	0.2114	124	3.132	142	3.807	0.5807	0.2061	167.2	4.116	0.4274	0.3979	246.6	4.525
13.9	64.08	2.042	75.65	2.59	0.582	0.2106	140.3	3.17	160.6	3.854	0.5768	0.2038	188.8	4.162	0.4242	0.3956	277.3	4.561
14	74.51	2.091	87.65	2.645	0.5797	0.21	158.2	3.204	181	3.895	0.5728	0.2015	212.5	4.202	0.4209	0.3932	311.3	4.592
14.1	86.37	2.138	101.2	2.697	0.5775	0.2094	177.8	3.232	203.3	3.93	0.5688	0.1992	238.4	4.236	0.4175	0.3908	348.7	4.618
14.2	99.8	2.183	116.5	2.745	0.5755	0.2089	199.2	3.255	227.7	3.959	0.5648	0.1971	266.8	4.265	0.4142	0.3884	390.1	4.639
14.3	115	2.226	133.8	2.789	0.5735	0.2085	222.5	3.274	254.2	3.983	0.5607	0.1951	297.9	4.288	0.4109	0.3861	435.9	4.656
14.4	132.1	2.266	153.1	2.829	0.5716	0.2082	248.1	3.288	283.3	4.002	0.5567	0.1932	332.1	4.307	0.4076	0.3841	486.4	4.669

==> Table_2.txt <==
	Case 1 (CMF=0.3574)				Case 2 (CMF=0.1787)				Case 3		Case 4 (CMF=0.3574)				Case 5 (CMF=0.1700)				Case 6	
log10(p0)	Mass	Radius	CRF	p1/p0	Mass	Radius	CRF	p1/p0	Mass	Radius	Mass	Radius	CRF	p1/p0	Mass	Radius	CRF	p1/p0	Mass	Radius
9.6	0.002009	0.1302	0.5972	0.3847	0.002395	0.1381	0.4736	0.5634	0.004165	0.1659	0.002009	0.1302	0.5972	0.3847	0.002526	0.1428	0.4584	0.5625	0.004921	0.1804
9.7	0.002816	0.1456	0.5967	0.3839	0.003359	0.1545	0.4731	0.5626	0.005846	0.1856	0.002816	0.1456	0.5967	0.3839	0.003542	0.1597	0.4579	0.5617	0.006905	0.2018
9.8	0.003941	0.1628	0.5961	0.383	0.004704	0.1727	0.4726	0.5616	0.008194	0.2076	0.003941	0.1628	0.5961	0.383	0.004959	0.1786	0.4574	0.5607	0.009673	0.2256
9.9	0.005504	0.1819	0.5954	0.382	0.006573	0.1929	0.4719	0.5604	0.01146	0.232	0.005504	0.1819	0.5954	0.382	0.00693	0.1995	0.4567	0.5596	0.01352	0.252
10	0.00767	0.203	0.5946	0.3807	0.009165	0.2154	0.4711	0.5591	0.016	0.2589	0.00767	0.203	0.5946	0.3807	0.009662	0.2227	0.456	0.5582	0.01887	0.2812
10.1	0.01066	0.2263	0.5936	0.3792	0.01275	0.2401	0.4702	0.5575	0.02228	0.2887	0.01066	0.2263	0.5936	0.3792	0.01344	0.2484	0.455	0.5567	0.02625	0.3135
10.2	0.01477	0.252	0.5924	0.3774	0.01767	0.2674	0.469	0.5557	0.03093	0.3215	0.01477	0.252	0.5924	0.3774	0.01863	0.2766	0.454	0.5548	0.03639	0.3489
10.3	0.02039	0.2802	0.591	0.3754	0.02442	0.2974	0.4678	0.5536	0.04278	0.3575	0.02039	0.2802	0.591	0.3754	0.02574	0.3076	0.4527	0.5528	0.05027	0.3878
10.4	0.02805	0.311	0.5894	0.3732	0.03362	0.3303	0.4663	0.5513	0.05893	0.3968	0.02805	0.311	0.5894	0.3732	0.03544	0.3416	0.4513	0.5504	0.06915	0.4301
10.5	0.03842	0.3447	0.5876	0.3706	0.0461	0.3661	0.4647	0.5487	0.08081	0.4395	0.03842	0.3447	0.5876	0.3706	0.04859	0.3786	0.4497	0.5479	0.09465	0.476
10.6	0.05239	0.3814	0.5856	0.3679	0.06292	0.405	0.4628	0.5459	0.1102	0.4858	0.05239	0.3814	0.5856	0.3679	0.06631	0.4189	0.448	0.5451	0.1289	0.5257
10.7	0.07111	0.4211	0.5833	0.3649	0.08548	0.4472	0.4608	0.5429	0.1496	0.5356	0.07111	0.4211	0.5833	0.3649	0.09006	0.4624	0.446	0.5422	0.1744	0.5789
10.8	0.09605	0.464	0.5809	0.3617	0.1155	0.4927	0.4587	0.5398	0.2017	0.5888	0.09605	0.464	0.5809	0.3617	0.1217	0.5094	0.4439	0.5392	0.2345	0.6358
10.9	0.1291	0.5101	0.5782	0.3584	0.1553	0.5416	0.4564	0.5366	0.2702	0.6456	0.1291	0.5101	0.5782	0.3584	0.1636	0.5599	0.4417	0.5361	0.3113	0.6946
11	0.1725	0.5595	0.5753	0.355	0.2077	0.5939	0.454	0.5334	0.3596	0.7056	0.1725	0.5595	0.5753	0.355	0.2187	0.6139	0.4394	0.533	0.408	0.7548
11.1	0.2294	0.6123	0.5723	0.3515	0.2762	0.6495	0.4515	0.5302	0.4744	0.7684	0.2294	0.6123	0.5723	0.3515	0.2903	0.6709	0.4371	0.5302	0.5315	0.8177
11.2	0.3033	0.6684	0.5692	0.348	0.3652	0.7085	0.4489	0.5271	0.6178	0.8323	0.3033	0.6684	0.5692	0.348	0.3833	0.7313	0.4347	0.5275	0.6905	0.884
11.3	0.399	0.7278	0.566	0.3445	0.48	0.7708	0.4463	0.5241	0.8018	0.8996	0.399	0.7278	0.566	0.3445	0.5024	0.7945	0.4323	0.5255	0.8932	0.9536
11.4	0.5219	0.7906	0.5627	0.3412	0.6266	0.8358	0.4437	0.5216	1.036	0.9699	0.5219	0.7906	0.5627	0.3412	0.6542	0.8604	0.43	0.5237	1.15	1.026
11.5	0.679	0.8565	0.5594	0.3379	0.8118	0.9031	0.4412	0.5199	1.331	1.043	0.679	0.8565	0.5594	0.3379	0.8478	0.9294	0.4278	0.5219	1.472	1.101
11.6	0.8779	0.9251	0.5561	0.3352	1.047	0.9733	0.4388	0.5181	1.702	1.119	0.8779	0.9251	0.5561	0.3352	1.093	1.001	0.4255	0.5201	1.874	1.178
11.7	1.128	0.996	0.553	0.333	1.343	1.046	0.4365	0.5163	2.166	1.197	1.128	0.996	0.553	0.333	1.402	1.076	0.4233	0.5184	2.373	1.258
11.8	1.443	1.07	0.55	0.3307	1.715	1.122	0.4341	0.5145	2.741	1.277	1.443	1.07	0.55	0.3307	1.789	1.154	0.4211	0.5167	2.99	1.34
11.9	1.837	1.146	0.547	0.3284	2.179	1.2	0.4318	0.5127	3.453	1.36	1.837	1.146	0.547	0.3284	2.272	1.233	0.419	0.5152	3.75	1.423
12	2.327	1.225	0.5441	0.3262	2.755	1.281	0.4295	0.511	4.303	1.442	2.327	1.225	0.5441	0.3262	2.871	1.316	0.4168	0.5137	4.68	1.509
12.1	2.934	1.306	0.5412	0.324	3.468	1.364	0.4273	0.5094	5.306	1.522	2.934	1.306	0.5412	0.324	3.61	1.4	0.4147	0.5123	5.818	1.596
12.2	3.682	1.39	0.5383	0.3219	4.344	1.448	0.425	0.5077	6.522	1.603	3.682	1.39	0.5383	0.3219	4.519	1.486	0.4126	0.5109	7.203	1.684
12.3	4.6	1.475	0.5355	0.3197	5.403	1.533	0.4229	0.5068	7.986	1.685	4.6	1.475	0.5355	0.3197	5.63	1.574	0.4105	0.5095	8.886	1.775
12.4	5.72	1.562	0.5327	0.3176	6.671	1.617	0.4208	0.5068	9.724	1.766	5.72	1.562	0.5327	0.3176	6.983	1.664	0.4085	0.5081	10.93	1.866
12.5	7.071	1.649	0.53	0.3161	8.202	1.702	0.4189	0.5067	11.8	1.848	7.082	1.651	0.5299	0.3155	8.626	1.754	0.4064	0.5065	13.39	1.96
12.6	8.686	1.736	0.5275	0.3152	10.04	1.787	0.417	0.5065	14.27	1.929	8.729	1.74	0.527	0.3133	10.61	1.847	0.4043	0.5049	16.37	2.054
12.7	10.62	1.822	0.5251	0.3143	12.23	1.871	0.4152	0.5064	17.18	2.01	10.71	1.831	0.5242	0.311	13	1.94	0.4021	0.503	19.96	2.15
12.8	12.93	1.908	0.5228	0.3134	14.83	1.955	0.4134	0.5063	20.6	2.09	13.09	1.923	0.5213	0.3086	15.86	2.034	0.3999	0.5009	24.29	2.248
12.9	15.67	1.993	0.5206	0.3125	17.9	2.038	0.4116	0.5059	24.57	2.168	15.93	2.015	0.5183	0.3061	19.29	2.129	0.3976	0.4985	29.48	2.347
13	18.9	2.078	0.5183	0.3116	21.53	2.12	0.4098	0.5054	29.15	2.244	19.3	2.108	0.5153	0.3033	23.36	2.224	0.3952	0.4958	35.73	2.448
13.1	22.69	2.161	0.5161	0.3104	25.76	2.201	0.4079	0.5049	34.37	2.316	23.28	2.2	0.5121	0.3004	28.19	2.32	0.3927	0.4928	43.22	2.551
13.2	27.12	2.242	0.5139	0.3092	30.67	2.279	0.406	0.5044	40.27	2.384	27.97	2.293	0.5089	0.2972	33.9	2.417	0.3901	0.4893	52.21	2.656
13.3	32.27	2.322	0.5116	0.3078	36.33	2.354	0.404	0.5039	46.99	2.449	33.46	2.385	0.5054	0.2937	40.62	2.513	0.3873	0.4853	62.98	2.762
13.4	38.2	2.399	0.5093	0.3066	42.8	2.426	0.402	0.5038	54.61	2.511	39.88	2.477	0.5018	0.29	48.52	2.61	0.3844	0.481	75.88	2.87
13.5	45.05	2.472	0.5069	0.3056	50.18	2.494	0.4001	0.5042	63.25	2.569	47.37	2.569	0.4981	0.2862	57.81	2.708	0.3813	0.4765	91.32	2.981
13.6	52.85	2.542	0.5046	0.3048	58.56	2.557	0.3982	0.5045	72.97	2.624	56.06	2.66	0.4942	0.2821	68.68	2.806	0.3782	0.4714	109.8	3.093
13.7	61.72	2.608	0.5024	0.3044	68.09	2.618	0.3963	0.5049	83.87	2.675	66.14	2.752	0.4901	0.2779	81.38	2.905	0.375	0.466	131.9	3.208
13.8	71.81	2.67	0.5002	0.3042	78.88	2.674	0.3945	0.5055	96.04	2.722	77.81	2.842	0.4859	0.2735	96.2	3.004	0.3716	0.4604	158.4	3.326
13.9	83.26	2.728	0.4982	0.3041	91.07	2.727	0.3928	0.5062	109.6	2.765	91.29	2.933	0.4816	0.2689	113.5	3.104	0.3682	0.4544	190	3.446
14	96.2	2.781	0.4962	0.3042	104.8	2.775	0.3911	0.507	124.6	2.804	106.8	3.024	0.4772	0.2642	133.6	3.204	0.3647	0.4481	227.8	3.568
14.1	110.8	2.831	0.4944	0.3043	120.1	2.819	0.3895	0.5079	141.3	2.839	124.7	3.114	0.4727	0.2593	157	3.306	0.3612	0.4415	273	3.694
14.2	127.2	2.876	0.4926	0.3045	137.3	2.859	0.388	0.509	159.6	2.87	145.2	3.205	0.468	0.2542	184.1	3.408	0.3575	0.4345	327.1	3.823
14.3	145.5	2.917	0.491	0.3049	156.4	2.894	0.3865	0.5102	179.9	2.897	168.7	3.295	0.4633	0.2489	215.5	3.511	0.3538	0.4271	391.8	3.955
14.4	166	2.954	0.4894	0.3054	177.5	2.925	0.3851	0.5115	202.3	2.92	195.5	3.386	0.4584	0.2435	251.8	3.615	0.3499	0.4195	469.1	4.091

==> Table_3.txt <==
Mass	Radius	log10(p0)	p1/p0	p2/p1	Fe Mass Fraction	MgSiO3 Mass Fraction	H2O Mass Fraction
0.1	0.3888	10.9212	0	0	1	0	0
0.1	0.3888	10.9212	0	0	1	0	0
0.1	0.3888	10.9212	0	0	1	0	0
0.1	0.4226	10.9066	0.133	0	0.759	0.241	0
0.1	0.4226	10.9126	0.102	0.046	0.818	0.172	0.01
0.1	0.4226	10.9186	0.024	1	0.953	0	0.047
0.1	0.4563	10.8537	0.283	0	0.481	0.519	0
0.1	0.4563	10.8824	0.213	0.044	0.606	0.369	0.025
0.1	0.4563	10.9111	0.049	1	0.894	0	0.106
0.1	0.4901	10.7108	0.533	0	0.163	0.837	0
0.1	0.4901	10.804	0.377	0.033	0.334	0.629	0.036
0.1	0.4901	10.8972	0.075	1	0.822	0	0.178
0.1	0.5057	10.437	1	0	0	1	0
0.1	0.5057	10.6626	0.61	0.014	0.107	0.871	0.022
0.1	0.5057	10.8883	0.087	1	0.784	0	0.216
0.1	0.5239	10.437	1	0.14	0	0.735	0.265
0.1	0.5239	10.6562	0.617	0.041	0.102	0.832	0.066
0.1	0.5239	10.8753	0.102	1	0.735	0	0.265
0.1	0.5577	10.4299	1	0.08	0	0.856	0.144
0.1	0.5577	10.6371	0.633	0.097	0.091	0.739	0.17
0.1	0.5577	10.8442	0.13	1	0.638	0	0.362
0.1	0.5915	10.4128	1	0.146	0	0.723	0.277
0.1	0.5915	10.6068	0.651	0.165	0.077	0.619	0.304
0.1	0.5915	10.8008	0.161	1	0.53	0	0.47
0.1	0.6253	10.3815	1	0.223	0	0.566	0.434
0.1	0.6253	10.5606	0.671	0.24	0.061	0.483	0.456
0.1	0.6253	10.7396	0.198	1	0.412	0	0.588
0.1	0.6591	10.328	1	0.317	0	0.391	0.609
0.1	0.6591	10.4882	0.698	0.333	0.043	0.332	0.625
0.1	0.6591	10.6484	0.249	1	0.283	0	0.717
0.1	0.6929	10.2296	1	0.458	0	0.201	0.799
0.1	0.6929	10.361	0.743	0.472	0.023	0.169	0.808
0.1	0.6929	10.4923	0.339	1	0.145	0	0.855
0.1	0.7267	9.8697	1	1	0	0	1
0.1	0.7267	9.8697	1	1	0	0	1
0.1	0.7267	9.8697	1	1	0	0	1
0.1259	0.4175	11.0014	0	0	1	0	0
0.1259	0.4175	11.0014	0	0	1	0	0
0.1259	0.4175	11.0014	0	0	1	0	0
0.1259	0.4536	10.9872	0.129	0	0.765	0.235	0
0.1259	0.4536	10.993	0.099	0.048	0.822	0.168	0.01
0.1259	0.4536	10.9989	0.024	1	0.953	0	0.047
0.1259	0.4896	10.9359	0.274	0	0.494	0.506	0
0.1259	0.4896	10.9636	0.206	0.046	0.615	0.36	0.025
0.1259	0.4896	10.9913	0.049	1	0.894	0	0.106
0.1259	0.5257	10.8019	0.507	0	0.184	0.816	0
0.1259	0.5257	10.8896	0.361	0.034	0.354	0.61	0.036
0.1259	0.5257	10.9772	0.075	1	0.821	0	0.179
0.1259	0.545	10.5106	1	0	0	1	0
0.1259	0.545	10.7385	0.607	0.014	0.108	0.87	0.022
0.1259	0.545	10.9665	0.089	1	0.776	0	0.224
0.1259	0.5617	10.5106	1	0.139	0	0.738	0.262
0.1259	0.5617	10.7329	0.613	0.037	0.103	0.837	0.06
0.1259	0.5617	10.9551	0.102	1	0.735	0	0.265
0.1259	0.5978	10.5036	1	0.077	0	0.862	0.138
0.1259	0.5978	10.7136	0.63	0.095	0.091	0.743	0.166
0.1259	0.5978	10.9236	0.13	1	0.638	0	0.362
0.1259	0.6338	10.4869	1	0.144	0	0.728	0.272
0.1259	0.6338	10.6833	0.648	0.163	0.077	0.623	0.3
0.1259	0.6338	10.8797	0.161	1	0.529	0	0.471
0.1259	0.6699	10.4561	1	0.221	0	0.571	0.429
0.1259	0.6699	10.637	0.669	0.239	0.061	0.486	0.452
0.1259	0.6699	10.818	0.199	1	0.411	0	0.589
0.1259	0.7059	10.403	1	0.317	0	0.394	0.606
0.1259	0.7059	10.5644	0.697	0.333	0.043	0.335	0.622
0.1259	0.7059	10.7259	0.251	1	0.282	0	0.718
0.1259	0.742	10.3054	1	0.46	0	0.202	0.798
0.1259	0.742	10.4372	0.743	0.474	0.023	0.17	0.807
0.1259	0.742	10.5689	0.342	1	0.144	0	0.856
0.1259	0.778	9.9511	1	1	0	0	1
0.1259	0.778	9.9511	1	1	0	0	1
0.1259	0.778	9.9511	1	1	0	0	1
0.1585	0.4482	11.083	0	0	1	0	0
0.1585	0.4482	11.083	0	0	1	0	0
0.1585	0.4482	11.083	0	0	1	0	0
0.1585	0.4867	11.0689	0.125	0	0.77	0.23	0
0.1585	0.4867	11.0747	0.096	0.049	0.826	0.164	0.01
0.1585	0.4867	11.0804	0.024	1	0.953	0	0.047
0.1585	0.5252	11.019	0.264	0	0.506	0.494	0
0.1585	0.5252	11.0458	0.2	0.047	0.624	0.351	0.025
0.1585	0.5252	11.0727	0.049	1	0.894	0	0.106
0.1585	0.5636	10.8928	0.483	0	0.203	0.797	0
0.1585	0.5636	10.9756	0.346	0.035	0.372	0.592	0.037
0.1585	0.5636	11.0584	0.074	1	0.821	0	0.179
0.1585	0.5868	10.584	1	0	0	1	0
0.1585	0.5868	10.815	0.604	0.014	0.108	0.87	0.022
0.1585	0.5868	11.0459	0.09	1	0.77	0	0.23
0.1585	0.6021	10.584	1	0.138	0	0.74	0.26
0.1585	0.6021	10.81	0.61	0.033	0.104	0.843	0.053
0.1585	0.6021	11.036	0.101	1	0.734	0	0.266
0.1585	0.6405	10.584	1	0.142	0	0.731	0.269
0.1585	0.6405	10.794	0.622	0.093	0.095	0.744	0.162
0.1585	0.6405	11.0041	0.13	1	0.637	0	0.363
0.1585	0.679	10.562	1	0.141	0	0.734	0.266
0.1585	0.679	10.7608	0.645	0.16	0.078	0.627	0.295
0.1585	0.679	10.9597	0.162	1	0.528	0	0.472
0.1585	0.7175	10.5315	1	0.219	0	0.576	0.424
0.1585	0.7175	10.7144	0.667	0.237	0.062	0.49	0.448
0.1585	0.7175	10.8972	0.2	1	0.41	0	0.59
0.1585	0.7559	10.4789	1	0.316	0	0.398	0.602
0.1585	0.7559	10.6416	0.696	0.333	0.044	0.337	0.619
0.1585	0.7559	10.8042	0.253	1	0.281	0	0.719
0.1585	0.7944	10.3821	1	0.461	0	0.204	0.796
0.1585	0.7944	10.5143	0.742	0.476	0.023	0.171	0.806
0.1585	0.7944	10.6464	0.345	1	0.144	0	0.856
0.1585	0.8328	10.0336	1	1	0	0	1
0.1585	0.8328	10.0336	1	1	0	0	1
0.1585	0.8328	10.0336	1	1	0	0	1
0.1995	0.4809	11.1659	0	0	1	0	0
0.1995	0.4809	11.1659	0	0	1	0	0
0.1995	0.4809	11.1659	0	0	1	0	0
0.1995	0.522	11.152	0.121	0	0.776	0.224	0
0.1995	0.522	11.1576	0.093	0.051	0.83	0.16	0.01
0.1995	0.522	11.1632	0.024	1	0.953	0	0.047
0.1995	0.563	11.1033	0.255	0	0.517	0.483	0
0.1995	0.563	11.1293	0.193	0.047	0.633	0.342	0.025
0.1995	0.563	11.1553	0.048	1	0.893	0	0.107
0.1995	0.604	10.9839	0.461	0	0.223	0.777	0
0.1995	0.604	11.0624	0.332	0.036	0.389	0.575	0.036
0.1995	0.604	11.1408	0.074	1	0.82	0	0.18
0.1995	0.6318	10.6587	1	0	0	1	0
0.1995	0.6318	10.8926	0.602	0.014	0.108	0.87	0.022
0.1995	0.6318	11.1265	0.092	1	0.763	0	0.237
0.1995	0.6451	10.6587	1	0.136	0	0.744	0.256
0.1995	0.6451	10.8884	0.607	0.03	0.105	0.848	0.048
0.1995	0.6451	11.1182	0.101	1	0.733	0	0.267
0.1995	0.6861	10.6587	1	0.14	0	0.735	0.265
0.1995	0.6861	10.8723	0.62	0.09	0.095	0.75	0.155
0.1995	0.6861	11.0859	0.13	1	0.636	0	0.364
0.1995	0.7271	10.638	1	0.138	0	0.74	0.26
0.1995	0.7271	10.8395	0.643	0.157	0.079	0.632	0.289
0.1995	0.7271	11.0409	0.162	1	0.527	0	0.473
0.1995	0.7682	10.608	1	0.217	0	0.581	0.419
0.1995	0.7682	10.7929	0.665	0.235	0.062	0.494	0.444
0.1995	0.7682	10.9777	0.201	1	0.408	0	0.592
0.1995	0.8092	10.5559	1	0.315	0	0.402	0.598
0.1995	0.8092	10.7199	0.694	0.332	0.044	0.34	0.616
0.1995	0.8092	10.8838	0.255	1	0.28	0	0.72
0.1995	0.8502	10.46	1	0.463	0	0.206	0.794
0.1995	0.8502	10.5925	0.742	0.478	0.023	0.173	0.804
0.1995	0.8502	10.725	0.348	1	0.143	0	0.857
0.1995	0.8913	10.1173	1	1	0	0	1
0.1995	0.8913	10.1173	1	1	0	0	1
0.1995	0.8913	10.1173	1	1	0	0	1
0.2512	0.5157	11.2501	0	0	1	0	0
0.2512	0.5157	11.2501	0	0	1	0	0
0.2512	0.5157	11.2501	0	0	1	0	0
0.2512	0.5594	11.2364	0.116	0	0.781	0.219	0
0.2512	0.5594	11.2418	0.09	0.052	0.834	0.156	0.01
0.2512	0.5594	11.2473	0.024	1	0.953	0	0.047
0.2512	0.6032	11.189	0.246	0	0.529	0.471	0
0.2512	0.6032	11.2142	0.187	0.048	0.642	0.334	0.025
0.2512	0.6032	11.2393	0.048	1	0.893	0	0.107
0.2512	0.647	11.0757	0.44	0	0.242	0.758	0
0.2512	0.647	11.1502	0.318	0.037	0.405	0.558	0.037
0.2512	0.647	11.2246	0.074	1	0.82	0	0.18
0.2512	0.6804	10.7361	1	0	0	1	0
0.2512	0.6804	10.972	0.598	0.015	0.108	0.867	0.024
0.2512	0.6804	11.2079	0.094	1	0.754	0	0.246
0.2512	0.6908	10.7361	1	0.133	0	0.75	0.25
0.2512	0.6908	10.9689	0.602	0.027	0.106	0.851	0.043
0.2512	0.6908	11.2016	0.101	1	0.732	0	0.268
0.2512	0.7346	10.7361	1	0.137	0	0.741	0.259
0.2512	0.7346	10.9525	0.616	0.086	0.096	0.755	0.149
0.2512	0.7346	11.169	0.13	1	0.635	0	0.365
0.2512	0.7784	10.7152	1	0.134	0	0.747	0.253
0.2512	0.7784	10.9193	0.64	0.154	0.079	0.637	0.283
0.2512	0.7784	11.1234	0.163	1	0.526	0	0.474
0.2512	0.8221	10.6857	1	0.214	0	0.587	0.413
0.2512	0.8221	10.8726	0.663	0.233	0.063	0.499	0.439
0.2512	0.8221	11.0595	0.202	1	0.407	0	0.593
0.2512	0.8659	10.6341	1	0.314	0	0.406	0.594
0.2512	0.8659	10.7994	0.693	0.332	0.044	0.343	0.613
0.2512	0.8659	10.9646	0.257	1	0.278	0	0.722
0.2512	0.9097	10.539	1	0.464	0	0.208	0.792
0.2512	0.9097	10.6718	0.742	0.479	0.023	0.174	0.803
0.2512	0.9097	10.8046	0.352	1	0.142	0	0.858
0.2512	0.9535	10.2026	1	1	0	0	1
0.2512	0.9535	10.2026	1	1	0	0	1
0.2512	0.9535	10.2026	1	1	0	0	1
0.3162	0.5525	11.3355	0	0	1	0	0
0.3162	0.5525	11.3355	0	0	1	0	0
0.3162	0.5525	11.3355	0	0	1	0	0
0.3162	0.5992	11.3221	0.112	0	0.787	0.213	0
0.3162	0.5992	11.3275	0.086	0.053	0.838	0.152	0.01
0.3162	0.5992	11.3328	0.023	1	0.953	0	0.047
0.3162	0.646	11.2761	0.238	0	0.541	0.459	0
0.3162	0.646	11.3004	0.18	0.049	0.65	0.325	0.024
0.3162	0.646	11.3247	0.048	1	0.893	0	0.107
0.3162	0.6927	11.1682	0.421	0	0.26	0.74	0
0.3162	0.6927	11.239	0.306	0.039	0.421	0.541	0.038
0.3162	0.6927	11.3098	0.073	1	0.819	0	0.181
0.3162	0.7318	10.8133	1	0	0	1	0
0.3162	0.7318	11.0521	0.596	0.016	0.108	0.866	0.025
0.3162	0.7318	11.2909	0.096	1	0.747	0	0.253
0.3162	0.7394	10.8133	1	0.13	0	0.754	0.246
0.3162	0.7394	11.0499	0.599	0.024	0.107	0.855	0.038
0.3162	0.7394	11.2865	0.101	1	0.732	0	0.268
0.3162	0.7861	10.8133	1	0.135	0	0.744	0.256
0.3162	0.7861	11.0333	0.613	0.082	0.096	0.761	0.143
0.3162	0.7861	11.2534	0.13	1	0.633	0	0.367
0.3162	0.8328	10.7936	1	0.13	0	0.755	0.245
0.3162	0.8328	11.0004	0.637	0.15	0.08	0.643	0.277
0.3162	0.8328	11.2072	0.163	1	0.524	0	0.476
0.3162	0.8795	10.7647	1	0.211	0	0.594	0.406
0.3162	0.8795	10.9536	0.661	0.23	0.063	0.504	0.433
0.3162	0.8795	11.1424	0.204	1	0.405	0	0.595
0.3162	0.9262	10.7136	1	0.313	0	0.411	0.589
0.3162	0.9262	10.8801	0.692	0.331	0.044	0.346	0.609
0.3162	0.9262	11.0465	0.259	1	0.277	0	0.723
0.3162	0.973	10.6193	1	0.465	0	0.21	0.79
0.3162	0.973	10.7523	0.743	0.481	0.023	0.176	0.801
0.3162	0.973	10.8854	0.356	1	0.141	0	0.859
0.3162	1.02	10.2898	1	1	0	0	1
0.3162	1.02	10.2898	1	1	0	0	1
0.3162	1.02	10.2898	1	1	0	0	1
0.3981	0.5916	11.4224	0	0	1	0	0
0.3981	0.5916	11.4224	0	0	1	0	0
0.3981	0.5916	11.4224	0	0	1	0	0
0.3981	0.6414	11.4093	0.108	0	0.793	0.207	0
0.3981	0.6414	11.4145	0.083	0.053	0.842	0.148	0.01
0.3981	0.6414	11.4197	0.023	1	0.953	0	0.047
0.3981	0.6913	11.3645	0.229	0	0.553	0.447	0
0.3981	0.6913	11.388	0.174	0.049	0.659	0.317	0.024
0.3981	0.6913	11.4115	0.047	1	0.893	0	0.107
0.3981	0.7411	11.2617	0.403	0	0.279	0.721	0
0.3981	0.7411	11.329	0.293	0.041	0.436	0.525	0.038
0.3981	0.7411	11.3964	0.073	1	0.819	0	0.181
0.3981	0.7868	10.8921	1	0	0	1	0
0.3981	0.7868	11.1336	0.593	0.016	0.108	0.865	0.027
0.3981	0.7868	11.3751	0.098	1	0.738	0	0.262
0.3981	0.7909	10.8921	1	0.128	0	0.758	0.242
0.3981	0.7909	11.1325	0.595	0.02	0.108	0.859	0.033
0.3981	0.7909	11.3728	0.1	1	0.731	0	0.269
0.3981	0.8407	10.8921	1	0.133	0	0.748	0.252
0.3981	0.8407	11.1156	0.61	0.078	0.097	0.767	0.136
0.3981	0.8407	11.3392	0.13	1	0.632	0	0.368
0.3981	0.8905	10.8736	1	0.125	0	0.763	0.237
0.3981	0.8905	11.083	0.634	0.146	0.08	0.65	0.27
0.3981	0.8905	11.2924	0.164	1	0.523	0	0.477
0.3981	0.9404	10.8452	1	0.207	0	0.601	0.399
0.3981	0.9404	11.036	0.659	0.227	0.064	0.509	0.428
0.3981	0.9404	11.2268	0.205	1	0.403	0	0.597
0.3981	0.9902	10.7946	1	0.311	0	0.416	0.584
0.3981	0.9902	10.9622	0.691	0.329	0.044	0.35	0.606
0.3981	0.9902	11.1299	0.261	1	0.275	0	0.725
0.3981	1.04	10.7011	1	0.466	0	0.212	0.788
0.3981	1.04	10.8343	0.743	0.482	0.023	0.177	0.799
0.3981	1.04	10.9676	0.36	1	0.14	0	0.86
0.3981	1.09	10.3787	1	1	0	0	1
0.3981	1.09	10.3787	1	1	0	0	1
0.3981	1.09	10.3787	1	1	0	0	1
0.5012	0.633	11.5108	0	0	1	0	0
0.5012	0.633	11.5108	0	0	1	0	0
0.5012	0.633	11.5108	0	0	1	0	0
0.5012	0.6861	11.4981	0.104	0	0.799	0.201	0
0.5012	0.6861	11.5031	0.08	0.054	0.846	0.144	0.01
0.5012	0.6861	11.5081	0.023	1	0.953	0	0.047
0.5012	0.7392	11.4544	0.22	0	0.564	0.436	0
0.5012	0.7392	11.4771	0.168	0.05	0.667	0.309	0.024
0.5012	0.7392	11.4998	0.047	1	0.893	0	0.107
0.5012	0.7923	11.3562	0.386	0	0.297	0.703	0
0.5012	0.7923	11.4204	0.282	0.043	0.451	0.51	0.039
0.5012	0.7923	11.4846	0.072	1	0.818	0	0.182
0.5012	0.8454	10.9725	1	0	0	1	0
0.5012	0.8454	11.2166	0.591	0.017	0.109	0.864	0.028
0.5012	0.8454	11.4607	0.1	1	0.73	0	0.27
0.5012	0.8455	10.9725	1	0	0	1	0
0.5012	0.8455	11.2166	0.591	0.017	0.109	0.864	0.028
0.5012	0.8455	11.4606	0.1	1	0.73	0	0.27
0.5012	0.8985	10.9725	1	0.129	0	0.753	0.247
0.5012	0.8985	11.1996	0.607	0.073	0.097	0.774	0.128
0.5012	0.8985	11.4266	0.13	1	0.631	0	0.369
0.5012	0.9516	10.9551	1	0.12	0	0.772	0.228
0.5012	0.9516	11.1671	0.631	0.142	0.081	0.657	0.262
0.5012	0.9516	11.3791	0.164	1	0.521	0	0.479
0.5012	1.005	10.9272	1	0.202	0	0.609	0.391
0.5012	1.005	11.1199	0.657	0.223	0.064	0.515	0.421
0.5012	1.005	11.3126	0.206	1	0.402	0	0.598
0.5012	1.058	10.8773	1	0.308	0	0.422	0.578
0.5012	1.058	11.046	0.69	0.328	0.045	0.354	0.601
0.5012	1.058	11.2147	0.264	1	0.274	0	0.726
0.5012	1.111	10.7847	1	0.467	0	0.215	0.785
0.5012	1.111	10.918	0.743	0.483	0.024	0.179	0.798
0.5012	1.111	11.0514	0.364	1	0.139	0	0.861
0.5012	1.164	10.4693	1	1	0	0	1
0.5012	1.164	10.4693	1	1	0	0	1
0.5012	1.164	10.4693	1	1	0	0	1
0.631	0.6768	11.6008	0	0	1	0	0
0.631	0.6768	11.6008	0	0	1	0	0
0.631	0.6768	11.6008	0	0	1	0	0
0.631	0.7334	11.5883	0.099	0	0.805	0.195	0
0.631	0.7334	11.5932	0.077	0.054	0.85	0.14	0.01
0.631	0.7334	11.598	0.022	1	0.953	0	0.047
0.631	0.7899	11.5459	0.212	0	0.576	0.424	0
0.631	0.7899	11.5678	0.161	0.052	0.676	0.3	0.024
0.631	0.7899	11.5897	0.046	1	0.893	0	0.107
0.631	0.8465	11.4518	0.369	0	0.315	0.685	0
0.631	0.8465	11.513	0.271	0.044	0.466	0.495	0.039
0.631	0.8465	11.5743	0.072	1	0.818	0	0.182
0.631	0.903	11.1666	0.801	0	0.025	0.975	0
0.631	0.903	11.3583	0.504	0.025	0.169	0.793	0.038
0.631	0.903	11.55	0.1	1	0.729	0	0.271
0.631	0.9079	11.0548	1	0	0	1	0
0.631	0.9079	11.3012	0.588	0.017	0.109	0.862	0.029
0.631	0.9079	11.5475	0.102	1	0.721	0	0.279
0.631	0.9596	11.0548	1	0.126	0	0.758	0.242
0.631	0.9596	11.2851	0.604	0.068	0.098	0.782	0.12
0.631	0.9596	11.5155	0.13	1	0.63	0	0.37
0.631	1.016	11.0384	1	0.115	0	0.782	0.218
0.631	1.016	11.2529	0.629	0.137	0.082	0.664	0.254
0.631	1.016	11.4674	0.165	1	0.52	0	0.48
0.631	1.073	11.0111	1	0.198	0	0.617	0.383
0.631	1.073	11.2056	0.655	0.22	0.064	0.521	0.415
0.631	1.073	11.4	0.207	1	0.4	0	0.6
0.631	1.129	10.9618	1	0.305	0	0.427	0.573
0.631	1.129	11.1314	0.689	0.326	0.045	0.358	0.597
0.631	1.129	11.3011	0.266	1	0.272	0	0.728
0.631	1.186	10.8702	1	0.467	0	0.218	0.782
0.631	1.186	11.0035	0.743	0.484	0.024	0.181	0.795
0.631	1.186	11.1368	0.368	1	0.138	0	0.862
0.631	1.242	10.5617	1	1	0	0	1
0.631	1.242	10.5617	1	1	0	0	1
0.631	1.242	10.5617	1	1	0	0	1
0.7943	0.7231	11.6924	0	0	1	0	0
0.7943	0.7231	11.6924	0	0	1	0	0
0.7943	0.7231	11.6924	0	0	1	0	0
0.7943	0.7833	11.6802	0.095	0	0.81	0.19	0
0.7943	0.7833	11.6849	0.074	0.054	0.854	0.137	0.01
0.7943	0.7833	11.6895	0.022	1	0.953	0	0.047
0.7943	0.8435	11.6388	0.204	0	0.587	0.413	0
0.7943	0.8435	11.66	0.155	0.053	0.684	0.292	0.024
0.7943	0.8435	11.6812	0.046	1	0.893	0	0.107
0.7943	0.9037	11.5487	0.355	0	0.331	0.669	0
0.7943	0.9037	11.6072	0.26	0.045	0.48	0.481	0.039
0.7943	0.9037	11.6656	0.071	1	0.818	0	0.182
0.7943	0.9639	11.3029	0.719	0	0.048	0.952	0
0.7943	0.9639	11.472	0.465	0.028	0.202	0.756	0.042
0.7943	0.9639	11.641	0.1	1	0.729	0	0.271
0.7943	0.9739	11.1404	1	0	0	1	0
0.7943	0.9739	11.3882	0.587	0.018	0.108	0.862	0.03
0.7943	0.9739	11.6359	0.105	1	0.713	0	0.287
0.7943	1.024	11.1404	1	0.12	0	0.768	0.232
0.7943	1.024	11.3732	0.602	0.063	0.098	0.789	0.112
0.7943	1.024	11.6059	0.13	1	0.629	0	0.371
0.7943	1.084	11.1251	1	0.109	0	0.791	0.209
0.7943	1.084	11.3412	0.627	0.132	0.082	0.671	0.246
0.7943	1.084	11.5572	0.165	1	0.519	0	0.481
0.7943	1.144	11.0975	1	0.192	0	0.626	0.374
0.7943	1.144	11.2933	0.653	0.215	0.065	0.527	0.408
0.7943	1.144	11.4891	0.208	1	0.399	0	0.601
0.7943	1.205	11.0482	1	0.302	0	0.434	0.566
0.7943	1.205	11.2187	0.688	0.323	0.045	0.363	0.592
0.7943	1.205	11.3893	0.267	1	0.272	0	0.728
0.7943	1.265	10.9573	1	0.466	0	0.221	0.779
0.7943	1.265	11.0907	0.744	0.485	0.024	0.183	0.793
0.7943	1.265	11.224	0.371	1	0.137	0	0.863
0.7943	1.325	10.6553	1	1	0	0	1
0.7943	1.325	10.6553	1	1	0	0	1
0.7943	1.325	10.6553	1	1	0	0	1
1	0.772	11.7857	0	0	1	0	0
1	0.772	11.7857	0	0	1	0	0
1	0.772	11.7857	0	0	1	0	0
1	0.836	11.7738	0.091	0	0.816	0.184	0
1	0.836	11.7782	0.071	0.054	0.858	0.133	0.009
1	0.836	11.7827	0.022	1	0.953	0	0.047
1	0.9	11.7334	0.196	0	0.598	0.402	0
1	0.9	11.7538	0.15	0.054	0.692	0.284	0.024
1	0.9	11.7743	0.045	1	0.893	0	0.107
1	0.9641	11.6466	0.342	0	0.346	0.654	0
1	0.9641	11.7026	0.251	0.046	0.492	0.468	0.039
1	0.9641	11.7586	0.071	1	0.818	0	0.182
1	1.028	11.426	0.664	0	0.069	0.931	0
1	1.028	11.5798	0.437	0.03	0.228	0.727	0.045
1	1.028	11.7336	0.099	1	0.728	0	0.272
1	1.044	11.2295	1	0	0	1	0
1	1.044	11.4777	0.585	0.018	0.109	0.861	0.031
1	1.044	11.726	0.106	1	0.705	0	0.295
1	1.092	11.2295	1	0.114	0	0.777	0.223
1	1.092	11.4637	0.6	0.058	0.099	0.795	0.105
1	1.092	11.698	0.13	1	0.628	0	0.372
1	1.156	11.2152	1	0.103	0	0.8	0.2
1	1.156	11.4319	0.625	0.127	0.083	0.678	0.239
1	1.156	11.6487	0.165	1	0.518	0	0.482
1	1.22	11.1883	1	0.187	0	0.634	0.366
1	1.22	11.384	0.652	0.211	0.065	0.532	0.402
1	1.22	11.5798	0.208	1	0.398	0	0.602
1	1.284	11.1383	1	0.298	0	0.439	0.561
1	1.284	11.3087	0.688	0.321	0.046	0.366	0.588
1	1.284	11.479	0.268	1	0.271	0	0.729
1	1.348	11.0463	1	0.466	0	0.224	0.776
1	1.348	11.1795	0.743	0.485	0.024	0.185	0.791
1	1.348	11.3128	0.374	1	0.137	0	0.863
1	1.412	10.7495	1	1	0	0	1
1	1.412	10.7495	1	1	0	0	1
1	1.412	10.7495	1	1	0	0	1
1.122	0.7973	11.833	0	0	1	0	0
1.122	0.7973	11.833	0	0	1	0	0
1.122	0.7973	11.833	0	0	1	0	0
1.122	0.8634	11.8212	0.089	0	0.819	0.181	0
1.122	0.8634	11.8256	0.07	0.054	0.86	0.131	0.009
1.122	0.8634	11.83	0.022	1	0.953	0	0.047
1.122	0.9294	11.7813	0.192	0	0.603	0.397	0
1.122	0.9294	11.8014	0.147	0.054	0.696	0.28	0.024
1.122	0.9294	11.8215	0.045	1	0.893	0	0.107
1.122	0.9955	11.6959	0.336	0	0.353	0.647	0
1.122	0.9955	11.7508	0.247	0.046	0.497	0.463	0.039
1.122	0.9955	11.8057	0.071	1	0.818	0	0.182
1.122	1.062	11.4852	0.642	0	0.079	0.921	0
1.122	1.062	11.6328	0.426	0.031	0.239	0.715	0.046
1.122	1.062	11.7805	0.099	1	0.728	0	0.272
1.122	1.08	11.2741	1	0	0	1	0
1.122	1.08	11.5229	0.585	0.018	0.109	0.86	0.031
1.122	1.08	11.7717	0.107	1	0.701	0	0.299
1.122	1.128	11.2741	1	0.111	0	0.781	0.219
1.122	1.128	11.5094	0.599	0.056	0.1	0.798	0.102
1.122	1.128	11.7447	0.13	1	0.628	0	0.372
1.122	1.194	11.2604	1	0.1	0	0.805	0.195
1.122	1.194	11.4777	0.624	0.124	0.083	0.681	0.236
1.122	1.194	11.695	0.165	1	0.517	0	0.483
1.122	1.26	11.234	1	0.184	0	0.637	0.363
1.122	1.26	11.4299	0.652	0.209	0.066	0.535	0.4
1.122	1.26	11.6258	0.208	1	0.398	0	0.602
1.122	1.326	11.1846	1	0.296	0	0.441	0.559
1.122	1.326	11.3546	0.687	0.319	0.046	0.368	0.587
1.122	1.326	11.5246	0.269	1	0.271	0	0.729
1.122	1.392	11.0918	1	0.464	0	0.226	0.774
1.122	1.392	11.225	0.744	0.484	0.024	0.187	0.789
1.122	1.392	11.3582	0.375	1	0.137	0	0.863
1.122	1.458	10.7965	1	1	0	0	1
1.122	1.458	10.7965	1	1	0	0	1
1.122	1.458	10.7965	1	1	0	0	1
1.259	0.8234	11.8807	0	0	1	0	0
1.259	0.8234	11.8807	0	0	1	0	0
1.259	0.8234	11.8807	0	0	1	0	0
1.259	0.8915	11.869	0.087	0	0.822	0.178	0
1.259	0.8915	11.8733	0.068	0.054	0.861	0.129	0.009
1.259	0.8915	11.8777	0.021	1	0.953	0	0.047
1.259	0.9596	11.8296	0.189	0	0.608	0.392	0
1.259	0.9596	11.8494	0.144	0.055	0.699	0.277	0.024
1.259	0.9596	11.8692	0.045	1	0.893	0	0.107
1.259	1.028	11.7454	0.33	0	0.36	0.64	0
1.259	1.028	11.7993	0.243	0.046	0.503	0.458	0.039
1.259	1.028	11.8532	0.07	1	0.818	0	0.182
1.259	1.096	11.5429	0.623	0	0.088	0.912	0
1.259	1.096	11.6853	0.416	0.032	0.249	0.705	0.046
1.259	1.096	11.8278	0.099	1	0.727	0	0.273
1.259	1.117	11.319	1	0	0	1	0
1.259	1.117	11.5684	0.584	0.018	0.109	0.86	0.031
1.259	1.117	11.8178	0.108	1	0.697	0	0.303
1.259	1.164	11.319	1	0.112	0	0.779	0.221
1.259	1.164	11.5554	0.598	0.054	0.1	0.801	0.099
1.259	1.164	11.7917	0.13	1	0.627	0	0.373
1.259	1.232	11.3059	1	0.097	0	0.809	0.191
1.259	1.232	11.5238	0.623	0.122	0.084	0.684	0.233
1.259	1.232	11.7417	0.165	1	0.517	0	0.483
1.259	1.3	11.2798	1	0.182	0	0.64	0.36
1.259	1.3	11.4759	0.651	0.208	0.066	0.537	0.398
1.259	1.3	11.672	0.209	1	0.398	0	0.602
1.259	1.368	11.2308	1	0.294	0	0.443	0.557
1.259	1.368	11.4005	0.687	0.318	0.046	0.368	0.586
1.259	1.368	11.5702	0.269	1	0.271	0	0.729
1.259	1.437	11.1384	1	0.463	0	0.226	0.774
1.259	1.437	11.2707	0.745	0.483	0.024	0.187	0.789
1.259	1.437	11.403	0.376	1	0.137	0	0.863
1.259	1.505	10.8439	1	1	0	0	1
1.259	1.505	10.8439	1	1	0	0	1
1.259	1.505	10.8439	1	1	0	0	1
1.413	0.8501	11.9289	0	0	1	0	0
1.413	0.8501	11.9289	0	0	1	0	0
1.413	0.8501	11.9289	0	0	1	0	0
1.413	0.9203	11.9173	0.085	0	0.824	0.176	0
1.413	0.9203	11.9215	0.067	0.054	0.863	0.128	0.009
1.413	0.9203	11.9258	0.021	1	0.953	0	0.047
1.413	0.9906	11.8783	0.186	0	0.612	0.388	0
1.413	0.9906	11.8978	0.141	0.055	0.703	0.273	0.024
1.413	0.9906	11.9173	0.045	1	0.893	0	0.107
1.413	1.061	11.7953	0.325	0	0.366	0.634	0
1.413	1.061	11.8482	0.239	0.046	0.507	0.454	0.039
1.413	1.061	11.9012	0.07	1	0.817	0	0.183
1.413	1.131	11.6	0.606	0	0.097	0.903	0
1.413	1.131	11.7378	0.406	0.033	0.259	0.695	0.047
1.413	1.131	11.8755	0.099	1	0.727	0	0.273
1.413	1.155	11.3645	1	0	0	1	0
1.413	1.155	11.6144	0.583	0.018	0.109	0.859	0.032
1.413	1.155	11.8643	0.109	1	0.693	0	0.307
1.413	1.201	11.3645	1	0.116	0	0.77	0.23
1.413	1.201	11.6019	0.597	0.052	0.1	0.804	0.095
1.413	1.201	11.8392	0.129	1	0.627	0	0.373
1.413	1.272	11.3518	1	0.095	0	0.813	0.187
1.413	1.272	11.5703	0.622	0.12	0.084	0.686	0.23
1.413	1.272	11.7888	0.165	1	0.517	0	0.483
1.413	1.342	11.3259	1	0.18	0	0.643	0.357
1.413	1.342	11.5223	0.651	0.206	0.066	0.538	0.396
1.413	1.342	11.7187	0.208	1	0.398	0	0.602
1.413	1.412	11.2771	1	0.293	0	0.445	0.555
1.413	1.412	11.4468	0.687	0.317	0.046	0.37	0.584
1.413	1.412	11.6165	0.269	1	0.27	0	0.73
1.413	1.482	11.1855	1	0.462	0	0.227	0.773
1.413	1.482	11.3172	0.745	0.483	0.024	0.187	0.788
1.413	1.482	11.4489	0.377	1	0.137	0	0.863
1.413	1.553	10.8911	1	1	0	0	1
1.413	1.553	10.8911	1	1	0	0	1
1.413	1.553	10.8911	1	1	0	0	1
1.585	0.8774	11.9775	0	0	1	0	0
1.585	0.8774	11.9775	0	0	1	0	0
1.585	0.8774	11.9775	0	0	1	0	0
1.585	0.9499	11.966	0.083	0	0.827	0.173	0
1.585	0.9499	11.9702	0.065	0.054	0.865	0.126	0.009
1.585	0.9499	11.9744	0.021	1	0.953	0	0.047
1.585	1.022	11.9274	0.183	0	0.616	0.384	0
1.585	1.022	11.9466	0.139	0.055	0.706	0.271	0.023
1.585	1.022	11.9658	0.044	1	0.893	0	0.107
1.585	1.095	11.8454	0.32	0	0.372	0.628	0
1.585	1.095	11.8975	0.236	0.047	0.512	0.449	0.039
1.585	1.095	11.9496	0.07	1	0.817	0	0.183
1.585	1.167	11.6563	0.59	0	0.105	0.895	0
1.585	1.167	11.79	0.398	0.033	0.267	0.685	0.047
1.585	1.167	11.9237	0.098	1	0.727	0	0.273
1.585	1.195	11.4102	1	0	0	1	0
1.585	1.195	11.6607	0.583	0.018	0.109	0.859	0.032
1.585	1.195	11.9112	0.11	1	0.69	0	0.31
1.585	1.24	11.4102	1	0.116	0	0.768	0.232
1.585	1.24	11.6486	0.596	0.05	0.101	0.807	0.092
1.585	1.24	11.8871	0.129	1	0.626	0	0.374
1.585	1.312	11.398	1	0.093	0	0.816	0.184
1.585	1.312	11.6172	0.621	0.118	0.084	0.689	0.227
1.585	1.312	11.8363	0.165	1	0.516	0	0.484
1.585	1.385	11.3723	1	0.178	0	0.645	0.355
1.585	1.385	11.569	0.65	0.205	0.066	0.54	0.394
1.585	1.385	11.7657	0.208	1	0.397	0	0.603
1.585	1.457	11.3236	1	0.292	0	0.446	0.554
1.585	1.457	11.4932	0.687	0.317	0.046	0.37	0.584
1.585	1.457	11.6629	0.269	1	0.27	0	0.73
1.585	1.53	11.2323	1	0.461	0	0.228	0.772
1.585	1.53	11.3634	0.745	0.483	0.024	0.187	0.788
1.585	1.53	11.4945	0.377	1	0.137	0	0.863
1.585	1.602	10.9386	1	1	0	0	1
1.585	1.602	10.9386	1	1	0	0	1
1.585	1.602	10.9386	1	1	0	0	1
1.778	0.9054	12.0266	0	0	1	0	0
1.778	0.9054	12.0266	0	0	1	0	0
1.778	0.9054	12.0266	0	0	1	0	0
1.778	0.9802	12.0152	0.082	0	0.83	0.17	0
1.778	0.9802	12.0194	0.064	0.054	0.867	0.124	0.009
1.778	0.9802	12.0235	0.021	1	0.953	0	0.047
1.778	1.055	11.9769	0.18	0	0.62	0.38	0
1.778	1.055	11.9958	0.137	0.055	0.709	0.268	0.023
1.778	1.055	12.0148	0.044	1	0.892	0	0.108
1.778	1.13	11.8959	0.315	0	0.378	0.622	0
1.778	1.13	11.9472	0.233	0.047	0.516	0.446	0.039
1.778	1.13	11.9985	0.07	1	0.817	0	0.183
1.778	1.205	11.7122	0.576	0	0.113	0.887	0
1.778	1.205	11.8423	0.39	0.034	0.275	0.677	0.048
1.778	1.205	11.9724	0.098	1	0.726	0	0.274
1.778	1.235	11.4565	1	0	0	1	0
1.778	1.235	11.7075	0.582	0.018	0.109	0.859	0.032
1.778	1.235	11.9586	0.11	1	0.686	0	0.314
1.778	1.279	11.4565	1	0.115	0	0.77	0.23
1.778	1.279	11.6959	0.595	0.048	0.101	0.809	0.09
1.778	1.279	11.9354	0.129	1	0.626	0	0.374
1.778	1.354	11.4447	1	0.09	0	0.82	0.18
1.778	1.354	11.6645	0.621	0.117	0.084	0.691	0.224
1.778	1.354	11.8842	0.164	1	0.516	0	0.484
1.778	1.429	11.4191	1	0.177	0	0.647	0.353
1.778	1.429	11.6161	0.649	0.204	0.066	0.541	0.393
1.778	1.429	11.8132	0.208	1	0.397	0	0.603
1.778	1.504	11.3704	1	0.291	0	0.447	0.553
1.778	1.504	11.5401	0.687	0.316	0.046	0.371	0.583
1.778	1.504	11.7098	0.269	1	0.27	0	0.73
1.778	1.578	11.2792	1	0.461	0	0.228	0.772
1.778	1.578	11.41	0.745	0.483	0.024	0.188	0.788
1.778	1.578	11.5409	0.378	1	0.137	0	0.863
1.778	1.653	10.9859	1	1	0	0	1
1.778	1.653	10.9859	1	1	0	0	1
1.778	1.653	10.9859	1	1	0	0	1
1.995	0.9341	12.0762	0	0	1	0	0
1.995	0.9341	12.0762	0	0	1	0	0
1.995	0.9341	12.0762	0	0	1	0	0
1.995	1.011	12.0649	0.08	0	0.832	0.168	0
1.995	1.011	12.069	0.063	0.055	0.869	0.122	0.009
1.995	1.011	12.073	0.021	1	0.953	0	0.047
1.995	1.088	12.0268	0.177	0	0.624	0.376	0
1.995	1.088	12.0455	0.135	0.054	0.711	0.266	0.023
1.995	1.088	12.0643	0.044	1	0.892	0	0.108
1.995	1.166	11.9466	0.31	0	0.383	0.617	0
1.995	1.166	11.9972	0.229	0.047	0.52	0.442	0.038
1.995	1.166	12.0478	0.069	1	0.817	0	0.183
1.995	1.243	11.7676	0.564	0	0.12	0.88	0
1.995	1.243	11.8945	0.383	0.034	0.282	0.669	0.048
1.995	1.243	12.0214	0.098	1	0.726	0	0.274
1.995	1.277	11.503	1	0	0	1	0
1.995	1.277	11.7547	0.581	0.018	0.109	0.858	0.032
1.995	1.277	12.0065	0.111	1	0.683	0	0.317
1.995	1.32	11.503	1	0.113	0	0.772	0.228
1.995	1.32	11.7435	0.594	0.047	0.101	0.812	0.087
1.995	1.32	11.9841	0.128	1	0.626	0	0.374
1.995	1.397	11.4917	1	0.088	0	0.823	0.177
1.995	1.397	11.7121	0.62	0.115	0.085	0.693	0.222
1.995	1.397	11.9326	0.164	1	0.516	0	0.484
1.995	1.474	11.4662	1	0.175	0	0.649	0.351
1.995	1.474	11.6636	0.649	0.203	0.067	0.542	0.392
1.995	1.474	11.861	0.208	1	0.397	0	0.603
1.995	1.551	11.4174	1	0.29	0	0.448	0.552
1.995	1.551	11.5872	0.686	0.316	0.046	0.371	0.583
1.995	1.551	11.757	0.269	1	0.27	0	0.73
1.995	1.628	11.3261	1	0.461	0	0.228	0.772
1.995	1.628	11.4567	0.746	0.484	0.024	0.187	0.788
1.995	1.628	11.5873	0.378	1	0.137	0	0.863
1.995	1.706	11.0334	1	1	0	0	1
1.995	1.706	11.0334	1	1	0	0	1
1.995	1.706	11.0334	1	1	0	0	1
2.239	0.9635	12.1263	0	0	1	0	0
2.239	0.9635	12.1263	0	0	1	0	0
2.239	0.9635	12.1263	0	0	1	0	0
2.239	1.043	12.1151	0.078	0	0.834	0.166	0
2.239	1.043	12.1191	0.061	0.055	0.871	0.12	0.009
2.239	1.043	12.1231	0.021	1	0.953	0	0.047
2.239	1.123	12.0772	0.175	0	0.627	0.373	0
2.239	1.123	12.0957	0.133	0.054	0.714	0.264	0.023
2.239	1.123	12.1142	0.044	1	0.892	0	0.108
2.239	1.202	11.9977	0.306	0	0.388	0.612	0
2.239	1.202	12.0476	0.226	0.047	0.524	0.438	0.038
2.239	1.202	12.0976	0.069	1	0.817	0	0.183
2.239	1.282	11.8228	0.552	0	0.127	0.873	0
2.239	1.282	11.9469	0.377	0.035	0.289	0.662	0.049
2.239	1.282	12.071	0.097	1	0.726	0	0.274
2.239	1.319	11.5503	1	0	0	1	0
2.239	1.319	11.8025	0.58	0.018	0.109	0.858	0.033
2.239	1.319	12.0548	0.111	1	0.68	0	0.32
2.239	1.361	11.5503	1	0.114	0	0.769	0.231
2.239	1.361	11.7918	0.592	0.045	0.102	0.814	0.085
2.239	1.361	12.0333	0.128	1	0.625	0	0.375
2.239	1.441	11.5392	1	0.086	0	0.826	0.174
2.239	1.441	11.7603	0.619	0.114	0.085	0.694	0.221
2.239	1.441	11.9814	0.163	1	0.515	0	0.485
2.239	1.521	11.5137	1	0.174	0	0.651	0.349
2.239	1.521	11.7115	0.648	0.202	0.067	0.542	0.391
2.239	1.521	11.9093	0.208	1	0.396	0	0.604
2.239	1.6	11.4648	1	0.289	0	0.448	0.552
2.239	1.6	11.6347	0.686	0.316	0.046	0.371	0.583
2.239	1.6	11.8046	0.269	1	0.27	0	0.73
2.239	1.68	11.3732	1	0.462	0	0.228	0.772
2.239	1.68	11.5037	0.745	0.484	0.024	0.187	0.788
2.239	1.68	11.6342	0.379	1	0.137	0	0.863
2.239	1.759	11.0809	1	1	0	0	1
2.239	1.759	11.0809	1	1	0	0	1
2.239	1.759	11.0809	1	1	0	0	1
2.512	0.9935	12.1768	0	0	1	0	0
2.512	0.9935	12.1768	0	0	1	0	0
2.512	0.9935	12.1768	0	0	1	0	0
2.512	1.076	12.1657	0.077	0	0.836	0.164	0
2.512	1.076	12.1697	0.06	0.056	0.873	0.119	0.009
2.512	1.076	12.1737	0.021	1	0.953	0	0.047
2.512	1.158	12.128	0.172	0	0.63	0.37	0
2.512	1.158	12.1463	0.131	0.054	0.716	0.262	0.023
2.512	1.158	12.1647	0.043	1	0.892	0	0.108
2.512	1.24	12.0491	0.302	0	0.393	0.607	0
2.512	1.24	12.0985	0.223	0.047	0.527	0.435	0.038
2.512	1.24	12.1478	0.069	1	0.816	0	0.184
2.512	1.322	11.8777	0.542	0	0.133	0.867	0
2.512	1.322	11.9993	0.371	0.035	0.295	0.656	0.049
2.512	1.322	12.121	0.097	1	0.726	0	0.274
2.512	1.363	11.5978	1	0	0	1	0
2.512	1.363	11.8507	0.58	0.018	0.109	0.858	0.033
2.512	1.363	12.1036	0.112	1	0.677	0	0.323
2.512	1.404	11.5978	1	0.115	0	0.766	0.234
2.512	1.404	11.8403	0.591	0.044	0.102	0.816	0.082
2.512	1.404	12.0829	0.128	1	0.625	0	0.375
2.512	1.486	11.5871	1	0.085	0	0.829	0.171
2.512	1.486	11.8088	0.618	0.113	0.085	0.695	0.219
2.512	1.486	12.0306	0.163	1	0.515	0	0.485
2.512	1.568	11.5616	1	0.173	0	0.652	0.348
2.512	1.568	11.7598	0.647	0.202	0.067	0.542	0.391
2.512	1.568	11.9579	0.207	1	0.396	0	0.604
2.512	1.651	11.5125	1	0.289	0	0.448	0.552
2.512	1.651	11.6825	0.686	0.316	0.047	0.37	0.583
2.512	1.651	11.8525	0.269	1	0.269	0	0.731
2.512	1.733	11.4204	1	0.462	0	0.228	0.772
2.512	1.733	11.5508	0.745	0.484	0.024	0.187	0.788
2.512	1.733	11.6812	0.379	1	0.136	0	0.864
2.512	1.815	11.1284	1	1	0	0	1
2.512	1.815	11.1284	1	1	0	0	1
2.512	1.815	11.1284	1	1	0	0	1
2.818	1.024	12.2279	0	0	1	0	0
2.818	1.024	12.2279	0	0	1	0	0
2.818	1.024	12.2279	0	0	1	0	0
2.818	1.109	12.2169	0.075	0	0.838	0.162	0
2.818	1.109	12.2208	0.059	0.056	0.874	0.117	0.009
2.818	1.109	12.2248	0.021	1	0.952	0	0.048
2.818	1.194	12.1793	0.17	0	0.633	0.367	0
2.818	1.194	12.1975	0.129	0.054	0.718	0.26	0.022
2.818	1.194	12.2156	0.043	1	0.892	0	0.108
2.818	1.279	12.1008	0.298	0	0.397	0.603	0
2.818	1.279	12.1497	0.221	0.047	0.53	0.432	0.038
2.818	1.279	12.1986	0.068	1	0.816	0	0.184
2.818	1.363	11.9325	0.533	0	0.139	0.861	0
2.818	1.363	12.052	0.365	0.036	0.301	0.65	0.049
2.818	1.363	12.1715	0.096	1	0.725	0	0.275
2.818	1.407	11.6461	1	0	0	1	0
2.818	1.407	11.8995	0.579	0.018	0.109	0.857	0.034
2.818	1.407	12.153	0.112	1	0.674	0	0.326
2.818	1.448	11.6461	1	0.112	0	0.772	0.228
2.818	1.448	11.8895	0.59	0.042	0.102	0.817	0.08
2.818	1.448	12.133	0.127	1	0.624	0	0.376
2.818	1.533	11.6355	1	0.083	0	0.831	0.169
2.818	1.533	11.8579	0.617	0.112	0.086	0.696	0.218
2.818	1.533	12.0802	0.163	1	0.514	0	0.486
2.818	1.618	11.6099	1	0.172	0	0.653	0.347
2.818	1.618	11.8084	0.647	0.201	0.067	0.542	0.39
2.818	1.618	12.0069	0.207	1	0.395	0	0.605
2.818	1.702	11.5606	1	0.289	0	0.448	0.552
2.818	1.702	11.7306	0.685	0.316	0.047	0.37	0.583
2.818	1.702	11.9007	0.27	1	0.268	0	0.732
2.818	1.787	11.468	1	0.461	0	0.228	0.772
2.818	1.787	11.5982	0.745	0.484	0.024	0.187	0.788
2.818	1.787	11.7284	0.38	1	0.136	0	0.864
2.818	1.872	11.1762	1	1	0	0	1
2.818	1.872	11.1762	1	1	0	0	1
2.818	1.872	11.1762	1	1	0	0	1
3.162	1.056	12.2795	0	0	1	0	0
3.162	1.056	12.2795	0	0	1	0	0
3.162	1.056	12.2795	0	0	1	0	0
3.162	1.143	12.2686	0.074	0	0.84	0.16	0
3.162	1.143	12.2725	0.058	0.056	0.876	0.116	0.009
3.162	1.143	12.2764	0.021	1	0.952	0	0.048
3.162	1.231	12.2311	0.167	0	0.636	0.364	0
3.162	1.231	12.2491	0.128	0.054	0.72	0.258	0.022
3.162	1.231	12.2671	0.043	1	0.891	0	0.109
3.162	1.318	12.153	0.294	0	0.401	0.599	0
3.162	1.318	12.2015	0.218	0.047	0.533	0.429	0.038
3.162	1.318	12.2499	0.068	1	0.816	0	0.184
3.162	1.406	11.9873	0.524	0	0.145	0.855	0
3.162	1.406	12.1049	0.36	0.036	0.306	0.644	0.05
3.162	1.406	12.2225	0.096	1	0.725	0	0.275
3.162	1.453	11.6946	1	0	0	1	0
3.162	1.453	11.9487	0.578	0.018	0.11	0.856	0.034
3.162	1.453	12.2029	0.112	1	0.671	0	0.329
3.162	1.493	11.6946	1	0.11	0	0.774	0.226
3.162	1.493	11.9391	0.589	0.041	0.103	0.819	0.079
3.162	1.493	12.1836	0.127	1	0.624	0	0.376
3.162	1.581	11.6844	1	0.082	0	0.833	0.167
3.162	1.581	11.9073	0.616	0.111	0.086	0.697	0.217
3.162	1.581	12.1303	0.163	1	0.513	0	0.487
3.162	1.668	11.6587	1	0.171	0	0.653	0.347
3.162	1.668	11.8575	0.646	0.201	0.067	0.542	0.39
3.162	1.668	12.0563	0.207	1	0.394	0	0.606
3.162	1.756	11.609	1	0.288	0	0.449	0.551
3.162	1.756	11.7792	0.685	0.315	0.047	0.37	0.583
3.162	1.756	11.9493	0.27	1	0.268	0	0.732
3.162	1.843	11.5161	1	0.46	0	0.229	0.771
3.162	1.843	11.6461	0.746	0.484	0.024	0.187	0.788
3.162	1.843	11.776	0.381	1	0.135	0	0.865
3.162	1.93	11.2246	1	1	0	0	1
3.162	1.93	11.2246	1	1	0	0	1
3.162	1.93	11.2246	1	1	0	0	1
3.548	1.088	12.3317	0	0	1	0	0
3.548	1.088	12.3317	0	0	1	0	0
3.548	1.088	12.3317	0	0	1	0	0
3.548	1.178	12.3208	0.072	0	0.842	0.158	0
3.548	1.178	12.3247	0.056	0.056	0.877	0.114	0.009
3.548	1.178	12.3285	0.02	1	0.952	0	0.048
3.548	1.268	12.2833	0.165	0	0.639	0.361	0
3.548	1.268	12.3012	0.126	0.054	0.722	0.256	0.022
3.548	1.268	12.3192	0.043	1	0.891	0	0.109
3.548	1.359	12.2056	0.291	0	0.405	0.595	0
3.548	1.359	12.2536	0.216	0.047	0.536	0.426	0.038
3.548	1.359	12.3017	0.068	1	0.816	0	0.184
3.548	1.449	12.0422	0.517	0	0.15	0.85	0
3.548	1.449	12.1581	0.355	0.036	0.311	0.639	0.05
3.548	1.449	12.274	0.096	1	0.725	0	0.275
3.548	1.5	11.7438	1	0	0	1	0
3.548	1.5	11.9985	0.577	0.018	0.11	0.856	0.035
3.548	1.5	12.2533	0.113	1	0.668	0	0.332
3.548	1.539	11.7438	1	0.11	0	0.772	0.228
3.548	1.539	11.9893	0.588	0.04	0.103	0.82	0.077
3.548	1.539	12.2347	0.127	1	0.623	0	0.377
3.548	1.629	11.7338	1	0.08	0	0.835	0.165
3.548	1.629	11.9573	0.615	0.11	0.086	0.698	0.216
3.548	1.629	12.1809	0.162	1	0.513	0	0.487
3.548	1.72	11.708	1	0.17	0	0.654	0.346
3.548	1.72	11.9071	0.645	0.2	0.068	0.542	0.39
3.548	1.72	12.1062	0.207	1	0.393	0	0.607
3.548	1.81	11.658	1	0.287	0	0.449	0.551
3.548	1.81	11.8282	0.684	0.315	0.047	0.371	0.582
3.548	1.81	11.9983	0.271	1	0.267	0	0.733
3.548	1.9	11.5648	1	0.46	0	0.229	0.771
3.548	1.9	11.6944	0.746	0.484	0.024	0.188	0.788
3.548	1.9	11.824	0.382	1	0.135	0	0.865
3.548	1.991	11.2739	1	1	0	0	1
3.548	1.991	11.2739	1	1	0	0	1
3.548	1.991	11.2739	1	1	0	0	1
3.981	1.12	12.3844	0	0	1	0	0
3.981	1.12	12.3844	0	0	1	0	0
3.981	1.12	12.3844	0	0	1	0	0
3.981	1.214	12.3736	0.071	0	0.844	0.156	0
3.981	1.214	12.3774	0.055	0.056	0.879	0.113	0.008
3.981	1.214	12.3812	0.02	1	0.952	0	0.048
3.981	1.307	12.3362	0.163	0	0.642	0.358	0
3.981	1.307	12.3539	0.124	0.053	0.723	0.255	0.022
3.981	1.307	12.3717	0.042	1	0.891	0	0.109
3.981	1.4	12.2587	0.287	0	0.409	0.591	0
3.981	1.4	12.3064	0.213	0.047	0.539	0.424	0.038
3.981	1.4	12.3541	0.067	1	0.815	0	0.185
3.981	1.493	12.0974	0.509	0	0.155	0.845	0
3.981	1.493	12.2118	0.351	0.037	0.315	0.634	0.05
3.981	1.493	12.3261	0.095	1	0.724	0	0.276
3.981	1.548	11.7934	1	0	0	1	0
3.981	1.548	12.0488	0.576	0.019	0.11	0.855	0.035
3.981	1.548	12.3042	0.113	1	0.665	0	0.335
3.981	1.586	11.7934	1	0.109	0	0.775	0.225
3.981	1.586	12.0399	0.586	0.039	0.104	0.821	0.075
3.981	1.586	12.2864	0.126	1	0.623	0	0.377
3.981	1.679	11.7837	1	0.079	0	0.837	0.163
3.981	1.679	12.0078	0.614	0.109	0.087	0.698	0.215
3.981	1.679	12.232	0.162	1	0.512	0	0.488
3.981	1.773	11.7578	1	0.169	0	0.655	0.345
3.981	1.773	11.9572	0.645	0.199	0.068	0.543	0.39
3.981	1.773	12.1566	0.207	1	0.393	0	0.607
3.981	1.866	11.7075	1	0.286	0	0.45	0.55
3.981	1.866	11.8777	0.684	0.313	0.047	0.371	0.582
3.981	1.866	12.048	0.271	1	0.266	0	0.734
3.981	1.959	11.614	1	0.459	0	0.23	0.77
3.981	1.959	11.7433	0.746	0.483	0.024	0.188	0.788
3.981	1.959	11.8726	0.384	1	0.134	0	0.866
3.981	2.052	11.3237	1	1	0	0	1
3.981	2.052	11.3237	1	1	0	0	1
3.981	2.052	11.3237	1	1	0	0	1
4.467	1.154	12.4377	0	0	1	0	0
4.467	1.154	12.4377	0	0	1	0	0
4.467	1.154	12.4377	0	0	1	0	0
4.467	1.25	12.427	0.069	0	0.846	0.154	0
4.467	1.25	12.4307	0.054	0.056	0.88	0.112	0.008
4.467	1.25	12.4345	0.02	1	0.952	0	0.048
4.467	1.346	12.3895	0.161	0	0.644	0.356	0
4.467	1.346	12.4072	0.123	0.053	0.725	0.253	0.022
4.467	1.346	12.4249	0.042	1	0.891	0	0.109
4.467	1.442	12.3123	0.284	0	0.412	0.588	0
4.467	1.442	12.3596	0.211	0.047	0.541	0.421	0.038
4.467	1.442	12.407	0.067	1	0.815	0	0.185
4.467	1.538	12.1528	0.502	0	0.16	0.84	0
4.467	1.538	12.2658	0.347	0.037	0.319	0.63	0.051
4.467	1.538	12.3788	0.095	1	0.724	0	0.276
4.467	1.597	11.8435	1	0	0	1	0
4.467	1.597	12.0996	0.576	0.019	0.11	0.854	0.036
4.467	1.597	12.3557	0.113	1	0.663	0	0.337
4.467	1.634	11.8435	1	0.107	0	0.777	0.223
4.467	1.634	12.0911	0.585	0.038	0.104	0.822	0.074
4.467	1.634	12.3386	0.126	1	0.622	0	0.378
4.467	1.731	11.8338	1	0.078	0	0.839	0.161
4.467	1.731	12.0587	0.613	0.108	0.087	0.699	0.215
4.467	1.731	12.2836	0.162	1	0.511	0	0.489
4.467	1.827	11.808	1	0.168	0	0.656	0.344
4.467	1.827	12.0078	0.644	0.198	0.068	0.543	0.389
4.467	1.827	12.2076	0.208	1	0.392	0	0.608
4.467	1.923	11.7576	1	0.284	0	0.451	0.549
4.467	1.923	11.9278	0.684	0.312	0.047	0.372	0.581
4.467	1.923	12.098	0.272	1	0.265	0	0.735
4.467	2.019	11.6638	1	0.458	0	0.23	0.77
4.467	2.019	11.7927	0.747	0.483	0.024	0.188	0.788
4.467	2.019	11.9217	0.385	1	0.134	0	0.866
4.467	2.115	11.3743	1	1	0	0	1
4.467	2.115	11.3743	1	1	0	0	1
4.467	2.115	11.3743	1	1	0	0	1
5.012	1.188	12.4916	0	0	1	0	0
5.012	1.188	12.4916	0	0	1	0	0
5.012	1.188	12.4916	0	0	1	0	0
5.012	1.287	12.4809	0.068	0	0.848	0.152	0
5.012	1.287	12.4846	0.053	0.055	0.881	0.111	0.008
5.012	1.287	12.4883	0.02	1	0.952	0	0.048
5.012	1.386	12.4435	0.158	0	0.647	0.353	0
5.012	1.386	12.4611	0.121	0.053	0.727	0.251	0.022
5.012	1.386	12.4786	0.042	1	0.891	0	0.109
5.012	1.485	12.3664	0.281	0	0.416	0.584	0
5.012	1.485	12.4135	0.208	0.047	0.544	0.418	0.038
5.012	1.485	12.4606	0.066	1	0.815	0	0.185
5.012	1.584	12.2088	0.495	0	0.164	0.836	0
5.012	1.584	12.3204	0.342	0.037	0.324	0.625	0.051
5.012	1.584	12.432	0.094	1	0.724	0	0.276
5.012	1.647	11.8942	1	0	0	1	0
5.012	1.647	12.151	0.574	0.019	0.11	0.853	0.036
5.012	1.647	12.4079	0.114	1	0.66	0	0.34
5.012	1.684	11.8942	1	0.106	0	0.778	0.222
5.012	1.684	12.1428	0.584	0.037	0.104	0.823	0.073
5.012	1.684	12.3914	0.126	1	0.621	0	0.379
5.012	1.783	11.8848	1	0.076	0	0.84	0.16
5.012	1.783	12.1103	0.612	0.107	0.087	0.699	0.214
5.012	1.783	12.3359	0.162	1	0.51	0	0.49
5.012	1.882	11.8585	1	0.167	0	0.657	0.343
5.012	1.882	12.0588	0.643	0.197	0.068	0.544	0.388
5.012	1.882	12.2591	0.208	1	0.391	0	0.609
5.012	1.981	11.8082	1	0.282	0	0.453	0.547
5.012	1.981	11.9784	0.684	0.311	0.047	0.373	0.58
5.012	1.981	12.1486	0.272	1	0.264	0	0.736
5.012	2.08	11.7142	1	0.458	0	0.23	0.77
5.012	2.08	11.8428	0.747	0.483	0.024	0.188	0.787
5.012	2.08	11.9713	0.386	1	0.133	0	0.867
5.012	2.179	11.4255	1	1	0	0	1
5.012	2.179	11.4255	1	1	0	0	1
5.012	2.179	11.4255	1	1	0	0	1
5.623	1.223	12.5462	0	0	1	0	0
5.623	1.223	12.5462	0	0	1	0	0
5.623	1.223	12.5462	0	0	1	0	0
5.623	1.325	12.5355	0.067	0	0.849	0.151	0
5.623	1.325	12.5391	0.053	0.055	0.882	0.11	0.008
5.623	1.325	12.5428	0.02	1	0.952	0	0.048
5.623	1.427	12.498	0.156	0	0.649	0.351	0
5.623	1.427	12.5155	0.12	0.053	0.729	0.25	0.022
5.623	1.427	12.533	0.041	1	0.891	0	0.109
5.623	1.529	12.421	0.278	0	0.419	0.581	0
5.623	1.529	12.4679	0.206	0.047	0.546	0.416	0.038
5.623	1.529	12.5148	0.066	1	0.815	0	0.185
5.623	1.632	12.265	0.49	0	0.168	0.832	0
5.623	1.632	12.3755	0.338	0.038	0.328	0.62	0.052
5.623	1.632	12.4859	0.094	1	0.723	0	0.277
5.623	1.698	11.9468	1	0	0	1	0
5.623	1.698	12.2037	0.573	0.019	0.111	0.852	0.037
5.623	1.698	12.4606	0.114	1	0.657	0	0.343
5.623	1.734	11.9468	1	0.103	0	0.783	0.217
5.623	1.734	12.1958	0.582	0.036	0.105	0.823	0.072
5.623	1.734	12.4448	0.125	1	0.621	0	0.379
5.623	1.836	11.9373	1	0.075	0	0.843	0.157
5.623	1.836	12.163	0.611	0.106	0.087	0.7	0.213
5.623	1.836	12.3887	0.162	1	0.509	0	0.491
5.623	1.938	11.9104	1	0.165	0	0.659	0.341
5.623	1.938	12.1107	0.643	0.195	0.068	0.546	0.386
5.623	1.938	12.3111	0.208	1	0.39	0	0.61
5.623	2.041	11.8592	1	0.281	0	0.454	0.546
5.623	2.041	12.0295	0.683	0.311	0.047	0.373	0.58
5.623	2.041	12.1997	0.273	1	0.263	0	0.737
5.623	2.143	11.7653	1	0.457	0	0.231	0.769
5.623	2.143	11.8933	0.747	0.483	0.024	0.188	0.787
5.623	2.143	12.0214	0.388	1	0.132	0	0.868
5.623	2.245	11.4775	1	1	0	0	1
5.623	2.245	11.4775	1	1	0	0	1
5.623	2.245	11.4775	1	1	0	0	1
6.31	1.258	12.6012	0	0	1	0	0
6.31	1.258	12.6012	0	0	1	0	0
6.31	1.258	12.6012	0	0	1	0	0
6.31	1.363	12.5907	0.066	0	0.851	0.149	0
6.31	1.363	12.5943	0.052	0.054	0.883	0.109	0.008
6.31	1.363	12.5979	0.019	1	0.952	0	0.048
6.31	1.469	12.5532	0.154	0	0.652	0.348	0
6.31	1.469	12.5706	0.118	0.053	0.73	0.248	0.021
6.31	1.469	12.588	0.041	1	0.891	0	0.109
6.31	1.574	12.4763	0.274	0	0.423	0.577	0
6.31	1.574	12.523	0.204	0.047	0.549	0.413	0.038
6.31	1.574	12.5696	0.065	1	0.815	0	0.185
6.31	1.68	12.3218	0.485	0	0.172	0.828	0
6.31	1.68	12.4311	0.334	0.038	0.331	0.616	0.052
6.31	1.68	12.5404	0.093	1	0.723	0	0.277
6.31	1.75	12.001	1	0	0	1	0
6.31	1.75	12.2575	0.574	0.019	0.111	0.852	0.038
6.31	1.75	12.514	0.114	1	0.655	0	0.345
6.31	1.785	12.001	1	0.099	0	0.79	0.21
6.31	1.785	12.2499	0.582	0.036	0.105	0.824	0.071
6.31	1.785	12.4989	0.125	1	0.62	0	0.38
6.31	1.89	11.9915	1	0.073	0	0.844	0.156
6.31	1.89	12.2168	0.61	0.105	0.088	0.7	0.212
6.31	1.89	12.4421	0.162	1	0.508	0	0.492
6.31	1.996	11.964	1	0.163	0	0.661	0.339
6.31	1.996	12.1639	0.642	0.194	0.068	0.547	0.385
6.31	1.996	12.3637	0.208	1	0.389	0	0.611
6.31	2.101	11.9116	1	0.279	0	0.455	0.545
6.31	2.101	12.0816	0.683	0.31	0.047	0.374	0.579
6.31	2.101	12.2515	0.274	1	0.262	0	0.738
6.31	2.207	11.8168	1	0.456	0	0.231	0.769
6.31	2.207	11.9445	0.748	0.483	0.024	0.189	0.787
6.31	2.207	12.0722	0.39	1	0.132	0	0.868
6.31	2.312	11.5303	1	1	0	0	1
6.31	2.312	11.5303	1	1	0	0	1
6.31	2.312	11.5303	1	1	0	0	1
7.079	1.294	12.6572	0	0	1	0	0
7.079	1.294	12.6572	0	0	1	0	0
7.079	1.294	12.6572	0	0	1	0	0
7.079	1.402	12.6466	0.064	0	0.852	0.148	0
7.079	1.402	12.6501	0.051	0.053	0.884	0.109	0.008
7.079	1.402	12.6536	0.019	1	0.953	0	0.047
7.079	1.511	12.609	0.152	0	0.654	0.346	0
7.079	1.511	12.6263	0.116	0.053	0.732	0.247	0.021
7.079	1.511	12.6437	0.041	1	0.891	0	0.109
7.079	1.62	12.5322	0.272	0	0.425	0.575	0
7.079	1.62	12.5787	0.201	0.048	0.551	0.411	0.038
7.079	1.62	12.6251	0.065	1	0.815	0	0.185
7.079	1.728	12.3786	0.482	0	0.174	0.826	0
7.079	1.728	12.487	0.332	0.038	0.334	0.614	0.053
7.079	1.728	12.5955	0.093	1	0.722	0	0.278
7.079	1.803	12.0573	1	0	0	1	0
7.079	1.803	12.3128	0.574	0.019	0.111	0.85	0.039
7.079	1.803	12.5683	0.114	1	0.653	0	0.347
7.079	1.837	12.0573	1	0.091	0	0.802	0.198
7.079	1.837	12.3054	0.582	0.035	0.106	0.823	0.071
7.079	1.837	12.5535	0.125	1	0.62	0	0.38
7.079	1.946	12.0477	1	0.072	0	0.845	0.155
7.079	1.946	12.2719	0.61	0.104	0.088	0.7	0.212
7.079	1.946	12.4961	0.162	1	0.508	0	0.492
7.079	2.054	12.0194	1	0.16	0	0.662	0.338
7.079	2.054	12.2182	0.642	0.192	0.069	0.547	0.384
7.079	2.054	12.417	0.208	1	0.388	0	0.612
7.079	2.163	11.9658	1	0.277	0	0.457	0.543
7.079	2.163	12.1348	0.683	0.308	0.047	0.375	0.578
7.079	2.163	12.3039	0.274	1	0.262	0	0.738
7.079	2.272	11.8691	1	0.456	0	0.232	0.768
7.079	2.272	11.9964	0.749	0.482	0.024	0.189	0.787
7.079	2.272	12.1237	0.391	1	0.131	0	0.869
7.079	2.38	11.584	1	1	0	0	1
7.079	2.38	11.584	1	1	0	0	1
7.079	2.38	11.584	1	1	0	0	1
7.943	1.33	12.7136	0	0	1	0	0
7.943	1.33	12.7136	0	0	1	0	0
7.943	1.33	12.7136	0	0	1	0	0
7.943	1.442	12.7031	0.063	0	0.854	0.146	0
7.943	1.442	12.7066	0.05	0.053	0.885	0.108	0.008
7.943	1.442	12.7101	0.019	1	0.953	0	0.047
7.943	1.554	12.6655	0.15	0	0.656	0.344	0
7.943	1.554	12.6827	0.115	0.053	0.734	0.245	0.021
7.943	1.554	12.7	0.04	1	0.891	0	0.109
7.943	1.666	12.5887	0.27	0	0.427	0.573	0
7.943	1.666	12.635	0.199	0.048	0.553	0.409	0.038
7.943	1.666	12.6813	0.065	1	0.815	0	0.185
7.943	1.778	12.4355	0.481	0	0.176	0.824	0
7.943	1.778	12.5435	0.331	0.038	0.335	0.612	0.053
7.943	1.778	12.6514	0.093	1	0.722	0	0.278
7.943	1.855	12.1146	1	0	0	1	0
7.943	1.855	12.369	0.573	0.02	0.112	0.849	0.039
7.943	1.855	12.6234	0.114	1	0.652	0	0.348
7.943	1.89	12.1146	1	0.086	0	0.811	0.189
7.943	1.89	12.3617	0.581	0.035	0.106	0.823	0.071
7.943	1.89	12.6088	0.124	1	0.619	0	0.381
7.943	2.002	12.1049	1	0.071	0	0.845	0.155
7.943	2.002	12.3278	0.61	0.103	0.089	0.699	0.212
7.943	2.002	12.5508	0.162	1	0.507	0	0.493
7.943	2.114	12.0764	1	0.158	0	0.663	0.337
7.943	2.114	12.2737	0.643	0.19	0.069	0.547	0.384
7.943	2.114	12.4709	0.209	1	0.387	0	0.613
7.943	2.226	12.0217	1	0.274	0	0.457	0.543
7.943	2.226	12.1893	0.684	0.306	0.047	0.375	0.578
7.943	2.226	12.3569	0.275	1	0.261	0	0.739
7.943	2.338	11.9229	1	0.454	0	0.233	0.767
7.943	2.338	12.0493	0.749	0.482	0.024	0.189	0.786
7.943	2.338	12.1757	0.393	1	0.131	0	0.869
7.943	2.45	11.6384	1	1	0	0	1
7.943	2.45	11.6384	1	1	0	0	1
7.943	2.45	11.6384	1	1	0	0	1
8.913	1.367	12.7709	0	0	1	0	0
8.913	1.367	12.7709	0	0	1	0	0
8.913	1.367	12.7709	0	0	1	0	0
8.913	1.483	12.7604	0.062	0	0.856	0.144	0
8.913	1.483	12.7638	0.049	0.052	0.886	0.107	0.007
8.913	1.483	12.7673	0.019	1	0.953	0	0.047
8.913	1.598	12.7226	0.148	0	0.659	0.341	0
8.913	1.598	12.7399	0.113	0.053	0.735	0.243	0.021
8.913	1.598	12.7571	0.04	1	0.891	0	0.109
8.913	1.713	12.6458	0.268	0	0.429	0.571	0
8.913	1.713	12.692	0.197	0.048	0.555	0.407	0.038
8.913	1.713	12.7382	0.064	1	0.815	0	0.185
8.913	1.829	12.4928	0.479	0	0.177	0.823	0
8.913	1.829	12.6004	0.33	0.038	0.336	0.61	0.053
8.913	1.829	12.7079	0.092	1	0.722	0	0.278
8.913	1.909	12.1721	1	0	0	1	0
8.913	1.909	12.4257	0.573	0.02	0.112	0.848	0.04
8.913	1.909	12.6793	0.114	1	0.651	0	0.349
8.913	1.944	12.1721	1	0.085	0	0.811	0.189
8.913	1.944	12.4184	0.581	0.035	0.107	0.822	0.071
8.913	1.944	12.6648	0.124	1	0.618	0	0.382
8.913	2.059	12.1623	1	0.07	0	0.845	0.155
8.913	2.059	12.3842	0.61	0.102	0.089	0.699	0.212
8.913	2.059	12.6062	0.161	1	0.506	0	0.494
8.913	2.175	12.1338	1	0.156	0	0.663	0.337
8.913	2.175	12.3297	0.643	0.189	0.069	0.547	0.384
8.913	2.175	12.5256	0.209	1	0.386	0	0.614
8.913	2.29	12.079	1	0.272	0	0.457	0.543
8.913	2.29	12.2448	0.685	0.305	0.047	0.374	0.578
8.913	2.29	12.4107	0.276	1	0.26	0	0.74
8.913	2.405	11.9784	1	0.452	0	0.233	0.767
8.913	2.405	12.1036	0.749	0.482	0.024	0.189	0.786
8.913	2.405	12.2287	0.394	1	0.13	0	0.87
8.913	2.521	11.6933	1	1	0	0	1
8.913	2.521	11.6933	1	1	0	0	1
8.913	2.521	11.6933	1	1	0	0	1
10	1.405	12.8289	0	0	1	0	0
10	1.405	12.8289	0	0	1	0	0
10	1.405	12.8289	0	0	1	0	0
10	1.524	12.8184	0.061	0	0.857	0.143	0
10	1.524	12.8218	0.048	0.052	0.887	0.106	0.007
10	1.524	12.8252	0.019	1	0.953	0	0.047
10	1.642	12.7806	0.146	0	0.661	0.339	0
10	1.642	12.7977	0.111	0.053	0.737	0.242	0.021
10	1.642	12.8149	0.04	1	0.891	0	0.109
10	1.761	12.7034	0.267	0	0.429	0.571	0
10	1.761	12.7496	0.196	0.047	0.555	0.407	0.038
10	1.761	12.7958	0.064	1	0.815	0	0.185
10	1.88	12.5503	0.478	0	0.178	0.822	0
10	1.88	12.6577	0.329	0.038	0.337	0.609	0.054
10	1.88	12.7651	0.092	1	0.722	0	0.278
10	1.963	12.2301	1	0	0	1	0
10	1.963	12.483	0.572	0.02	0.113	0.846	0.041
10	1.963	12.736	0.114	1	0.649	0	0.351
10	1.999	12.2301	1	0.087	0	0.805	0.195
10	1.999	12.4758	0.58	0.034	0.107	0.821	0.072
10	1.999	12.7215	0.124	1	0.617	0	0.383
10	2.118	12.2203	1	0.069	0	0.845	0.155
10	2.118	12.4412	0.61	0.101	0.089	0.699	0.212
10	2.118	12.6622	0.161	1	0.505	0	0.495
10	2.237	12.1916	1	0.155	0	0.663	0.337
10	2.237	12.3862	0.643	0.188	0.069	0.546	0.385
10	2.237	12.5807	0.209	1	0.385	0	0.615
10	2.355	12.1365	1	0.27	0	0.456	0.544
10	2.355	12.3007	0.686	0.304	0.047	0.373	0.58
10	2.355	12.4649	0.277	1	0.259	0	0.741
10	2.474	12.0353	1	0.45	0	0.232	0.768
10	2.474	12.1586	0.751	0.481	0.024	0.189	0.787
10	2.474	12.2819	0.396	1	0.129	0	0.871
10	2.593	11.7488	1	1	0	0	1
10	2.593	11.7488	1	1	0	0	1
10	2.593	11.7488	1	1	0	0	1
12.59	1.481	12.9473	0	0	1	0	0
12.59	1.481	12.9473	0	0	1	0	0
12.59	1.481	12.9473	0	0	1	0	0
12.59	1.607	12.9367	0.058	0	0.86	0.14	0
12.59	1.607	12.9401	0.046	0.051	0.889	0.104	0.007
12.59	1.607	12.9435	0.018	1	0.953	0	0.047
12.59	1.733	12.8987	0.143	0	0.663	0.337	0
12.59	1.733	12.9158	0.109	0.052	0.739	0.24	0.021
12.59	1.733	12.933	0.039	1	0.891	0	0.109
12.59	1.859	12.8206	0.265	0	0.43	0.57	0
12.59	1.859	12.867	0.194	0.047	0.556	0.406	0.038
12.59	1.859	12.9134	0.063	1	0.815	0	0.185
12.59	1.985	12.6668	0.478	0	0.179	0.821	0
12.59	1.985	12.7744	0.327	0.038	0.337	0.608	0.054
12.59	1.985	12.882	0.091	1	0.721	0	0.279
12.59	2.074	12.3487	1	0	0	1	0
12.59	2.074	12.6003	0.571	0.02	0.114	0.844	0.042
12.59	2.074	12.8519	0.113	1	0.648	0	0.352
12.59	2.111	12.3487	1	0.09	0	0.794	0.206
12.59	2.111	12.593	0.579	0.034	0.108	0.819	0.073
12.59	2.111	12.8372	0.123	1	0.616	0	0.384
12.59	2.237	12.3386	1	0.068	0	0.845	0.155
12.59	2.237	12.5575	0.61	0.1	0.09	0.698	0.212
12.59	2.237	12.7764	0.162	1	0.503	0	0.497
12.59	2.363	12.3091	1	0.153	0	0.662	0.338
12.59	2.363	12.5011	0.644	0.187	0.069	0.544	0.387
12.59	2.363	12.6932	0.21	1	0.382	0	0.618
12.59	2.489	12.2529	1	0.269	0	0.454	0.546
12.59	2.489	12.4141	0.688	0.304	0.047	0.371	0.582
12.59	2.489	12.5753	0.279	1	0.256	0	0.744
12.59	2.615	12.1513	1	0.449	0	0.23	0.77
12.59	2.615	12.2708	0.755	0.481	0.024	0.187	0.789
12.59	2.615	12.3904	0.401	1	0.128	0	0.872
12.59	2.741	11.8625	1	1	0	0	1
12.59	2.741	11.8625	1	1	0	0	1
12.59	2.741	11.8625	1	1	0	0	1
15.85	1.56	13.0692	0	0	1	0	0
15.85	1.56	13.0692	0	0	1	0	0
15.85	1.56	13.0692	0	0	1	0	0
15.85	1.693	13.0586	0.056	0	0.863	0.137	0
15.85	1.693	13.0619	0.045	0.05	0.891	0.103	0.007
15.85	1.693	13.0651	0.018	1	0.953	0	0.047
15.85	1.826	13.0201	0.14	0	0.665	0.335	0
15.85	1.826	13.0373	0.106	0.051	0.741	0.238	0.021
15.85	1.826	13.0544	0.038	1	0.892	0	0.108
15.85	1.959	12.9409	0.264	0	0.431	0.569	0
15.85	1.959	12.9876	0.192	0.046	0.556	0.405	0.038
15.85	1.959	13.0344	0.062	1	0.814	0	0.186
15.85	2.092	12.7858	0.478	0	0.178	0.822	0
15.85	2.092	12.894	0.326	0.038	0.337	0.608	0.055
15.85	2.092	13.0022	0.09	1	0.72	0	0.28
15.85	2.186	12.4711	1	0	0	1	0
15.85	2.186	12.7212	0.57	0.02	0.115	0.842	0.043
15.85	2.186	12.9713	0.113	1	0.647	0	0.353
15.85	2.226	12.4711	1	0.079	0	0.814	0.186
15.85	2.226	12.7136	0.578	0.034	0.11	0.817	0.074
15.85	2.226	12.9562	0.123	1	0.614	0	0.386
15.85	2.359	12.4606	1	0.066	0	0.844	0.156
15.85	2.359	12.6772	0.61	0.099	0.09	0.696	0.213
15.85	2.359	12.8939	0.162	1	0.5	0	0.5
15.85	2.492	12.4305	1	0.151	0	0.661	0.339
15.85	2.492	12.6197	0.645	0.187	0.069	0.542	0.389
15.85	2.492	12.8088	0.212	1	0.379	0	0.621
15.85	2.625	12.3729	1	0.267	0	0.452	0.548
15.85	2.625	12.5309	0.69	0.305	0.047	0.368	0.585
15.85	2.625	12.6889	0.282	1	0.254	0	0.746
15.85	2.759	12.2693	1	0.451	0	0.227	0.773
15.85	2.759	12.3858	0.758	0.484	0.024	0.184	0.792
15.85	2.759	12.5022	0.406	1	0.126	0	0.874
15.85	2.892	11.9813	1	1	0	0	1
15.85	2.892	11.9813	1	1	0	0	1
15.85	2.892	11.9813	1	1	0	0	1
19.95	1.639	13.1948	0	0	1	0	0
19.95	1.639	13.1948	0	0	1	0	0
19.95	1.639	13.1948	0	0	1	0	0
19.95	1.78	13.1843	0.053	0	0.866	0.134	0
19.95	1.78	13.1874	0.043	0.049	0.893	0.101	0.007
19.95	1.78	13.1906	0.017	1	0.953	0	0.047
19.95	1.92	13.1452	0.138	0	0.667	0.333	0
19.95	1.92	13.1624	0.104	0.05	0.742	0.238	0.02
19.95	1.92	13.1796	0.037	1	0.892	0	0.108
19.95	2.061	13.0647	0.262	0	0.431	0.569	0
19.95	2.061	13.112	0.191	0.046	0.556	0.405	0.038
19.95	2.061	13.1593	0.061	1	0.815	0	0.185
19.95	2.202	12.9082	0.479	0	0.178	0.822	0
19.95	2.202	13.0172	0.325	0.037	0.337	0.608	0.055
19.95	2.202	13.1262	0.089	1	0.72	0	0.28
19.95	2.3	12.5959	1	0	0	1	0
19.95	2.3	12.8452	0.568	0.02	0.116	0.84	0.043
19.95	2.3	13.0944	0.112	1	0.645	0	0.355
19.95	2.342	12.5959	1	0.083	0	0.803	0.197
19.95	2.342	12.8374	0.577	0.034	0.111	0.815	0.074
19.95	2.342	13.0789	0.123	1	0.613	0	0.387
19.95	2.483	12.5853	1	0.064	0	0.845	0.155
19.95	2.483	12.8001	0.609	0.098	0.091	0.695	0.214
19.95	2.483	13.0149	0.162	1	0.498	0	0.502
19.95	2.623	12.5547	1	0.149	0	0.66	0.34
19.95	2.623	12.7414	0.646	0.186	0.069	0.539	0.391
19.95	2.623	12.928	0.213	1	0.377	0	0.623
19.95	2.764	12.4963	1	0.267	0	0.449	0.551
19.95	2.764	12.6512	0.692	0.306	0.047	0.365	0.588
19.95	2.764	12.8061	0.286	1	0.251	0	0.749
19.95	2.905	12.3915	1	0.45	0	0.225	0.775
19.95	2.905	12.5047	0.761	0.486	0.024	0.183	0.794
19.95	2.905	12.6179	0.412	1	0.124	0	0.876
19.95	3.045	12.1049	1	1	0	0	1
19.95	3.045	12.1049	1	1	0	0	1
19.95	3.045	12.1049	1	1	0	0	1
25.12	1.72	13.3249	0	0	1	0	0
25.12	1.72	13.3249	0	0	1	0	0
25.12	1.72	13.3249	0	0	1	0	0
25.12	1.868	13.3143	0.051	0	0.869	0.131	0
25.12	1.868	13.3173	0.041	0.047	0.894	0.1	0.006
25.12	1.868	13.3203	0.017	1	0.953	0	0.047
25.12	2.016	13.2745	0.135	0	0.668	0.332	0
25.12	2.016	13.2918	0.102	0.049	0.743	0.237	0.02
25.12	2.016	13.3092	0.036	1	0.892	0	0.108
25.12	2.164	13.1925	0.26	0	0.431	0.569	0
25.12	2.164	13.2405	0.188	0.044	0.557	0.405	0.038
25.12	2.164	13.2885	0.059	1	0.815	0	0.185
25.12	2.312	13.0346	0.478	0	0.178	0.822	0
25.12	2.312	13.1445	0.323	0.036	0.338	0.608	0.054
25.12	2.312	13.2545	0.088	1	0.719	0	0.281
25.12	2.416	12.7242	1	0	0	1	0
25.12	2.416	12.9728	0.566	0.02	0.118	0.838	0.044
25.12	2.416	13.2215	0.112	1	0.643	0	0.357
25.12	2.46	12.7242	1	0.077	0	0.811	0.189
25.12	2.46	12.9649	0.575	0.033	0.112	0.814	0.074
25.12	2.46	13.2056	0.122	1	0.611	0	0.389
25.12	2.608	12.7134	1	0.063	0	0.846	0.154
25.12	2.608	12.9267	0.609	0.097	0.092	0.694	0.214
25.12	2.608	13.14	0.163	1	0.496	0	0.504
25.12	2.756	12.6821	1	0.147	0	0.66	0.34
25.12	2.756	12.8666	0.646	0.186	0.07	0.538	0.392
25.12	2.756	13.0511	0.215	1	0.374	0	0.626
25.12	2.904	12.6228	1	0.266	0	0.448	0.552
25.12	2.904	12.775	0.693	0.306	0.047	0.364	0.589
25.12	2.904	12.9272	0.289	1	0.249	0	0.751
25.12	3.052	12.5176	1	0.45	0	0.225	0.775
25.12	3.052	12.6276	0.764	0.487	0.023	0.182	0.795
25.12	3.052	12.7376	0.418	1	0.123	0	0.877
25.12	3.2	12.2334	1	1	0	0	1
25.12	3.2	12.2334	1	1	0	0	1
25.12	3.2	12.2334	1	1	0	0	1
31.62	1.8	13.4592	0	0	1	0	0
31.62	1.8	13.4592	0	0	1	0	0
31.62	1.8	13.4592	0	0	1	0	0
31.62	1.956	13.4485	0.049	0	0.87	0.13	0
31.62	1.956	13.4514	0.04	0.044	0.895	0.099	0.006
31.62	1.956	13.4543	0.016	1	0.953	0	0.047
31.62	2.111	13.4082	0.133	0	0.669	0.331	0
31.62	2.111	13.4256	0.1	0.047	0.743	0.237	0.019
31.62	2.111	13.443	0.035	1	0.892	0	0.108
31.62	2.266	13.3248	0.258	0	0.432	0.568	0
31.62	2.266	13.3734	0.186	0.043	0.557	0.405	0.037
31.62	2.266	13.422	0.058	1	0.815	0	0.185
31.62	2.422	13.1657	0.477	0	0.179	0.821	0
31.62	2.422	13.2764	0.321	0.035	0.339	0.607	0.054
31.62	2.422	13.3872	0.087	1	0.718	0	0.282
31.62	2.532	12.8572	1	0	0	1	0
31.62	2.532	13.1051	0.563	0.02	0.119	0.836	0.045
31.62	2.532	13.3529	0.111	1	0.641	0	0.359
31.62	2.577	12.8563	1	0.011	0	0.972	0.028
31.62	2.577	13.0966	0.573	0.032	0.113	0.813	0.074
31.62	2.577	13.3369	0.122	1	0.609	0	0.391
31.62	2.733	12.8462	1	0.061	0	0.847	0.153
31.62	2.733	13.0578	0.608	0.095	0.092	0.694	0.214
31.62	2.733	13.2695	0.163	1	0.493	0	0.507
31.62	2.888	12.8141	1	0.145	0	0.66	0.34
31.62	2.888	12.9964	0.646	0.185	0.07	0.537	0.393
31.62	2.888	13.1786	0.216	1	0.372	0	0.628
31.62	3.044	12.7537	1	0.263	0	0.449	0.551
31.62	3.044	12.9032	0.695	0.306	0.047	0.364	0.589
31.62	3.044	13.0527	0.292	1	0.247	0	0.753
31.62	3.199	12.6475	1	0.45	0	0.224	0.776
31.62	3.199	12.7546	0.767	0.489	0.023	0.181	0.795
31.62	3.199	12.8618	0.424	1	0.122	0	0.878
31.62	3.355	12.3664	1	1	0	0	1
31.62	3.355	12.3664	1	1	0	0	1
31.62	3.355	12.3664	1	1	0	0	1
39.81	1.88	13.598	0	0	1	0	0
39.81	1.88	13.598	0	0	1	0	0
39.81	1.88	13.598	0	0	1	0	0
39.81	2.043	13.5872	0.047	0	0.872	0.128	0
39.81	2.043	13.5901	0.039	0.043	0.895	0.099	0.006
39.81	2.043	13.5929	0.016	1	0.953	0	0.047
39.81	2.206	13.5462	0.13	0	0.67	0.33	0
39.81	2.206	13.5637	0.098	0.045	0.744	0.238	0.019
39.81	2.206	13.5813	0.034	1	0.892	0	0.108
39.81	2.369	13.4615	0.256	0	0.432	0.568	0
39.81	2.369	13.5107	0.184	0.042	0.558	0.405	0.037
39.81	2.369	13.5599	0.057	1	0.815	0	0.185
39.81	2.532	13.3011	0.478	0	0.178	0.822	0
39.81	2.532	13.4126	0.32	0.034	0.338	0.608	0.054
39.81	2.532	13.5242	0.086	1	0.718	0	0.282
39.81	2.648	12.9963	1	0	0	1	0
39.81	2.648	13.2426	0.561	0.019	0.121	0.834	0.045
39.81	2.648	13.4888	0.111	1	0.64	0	0.36
39.81	2.695	12.9954	1	0.01	0	0.973	0.027
39.81	2.695	13.2339	0.572	0.032	0.115	0.811	0.074
39.81	2.695	13.4724	0.121	1	0.608	0	0.392
39.81	2.858	12.9849	1	0.059	0	0.848	0.152
39.81	2.858	13.1942	0.607	0.094	0.093	0.692	0.214
39.81	2.858	13.4034	0.163	1	0.491	0	0.509
39.81	3.021	12.9518	1	0.142	0	0.661	0.339
39.81	3.021	13.1312	0.646	0.183	0.071	0.537	0.393
39.81	3.021	13.3106	0.217	1	0.37	0	0.63
39.81	3.184	12.8897	1	0.261	0	0.449	0.551
39.81	3.184	13.0361	0.696	0.306	0.047	0.363	0.59
39.81	3.184	13.1825	0.294	1	0.245	0	0.755
39.81	3.346	12.7818	1	0.449	0	0.224	0.776
39.81	3.346	12.886	0.77	0.49	0.023	0.181	0.796
39.81	3.346	12.9903	0.429	1	0.121	0	0.879
39.81	3.509	12.5029	1	1	0	0	1
39.81	3.509	12.5029	1	1	0	0	1
39.81	3.509	12.5029	1	1	0	0	1
50.12	1.959	13.7416	0	0	1	0	0
50.12	1.959	13.7416	0	0	1	0	0
50.12	1.959	13.7416	0	0	1	0	0
50.12	2.13	13.7307	0.046	0	0.873	0.127	0
50.12	2.13	13.7335	0.037	0.041	0.896	0.099	0.006
50.12	2.13	13.7363	0.015	1	0.952	0	0.048
50.12	2.3	13.689	0.128	0	0.671	0.329	0
50.12	2.3	13.7067	0.096	0.042	0.744	0.238	0.018
50.12	2.3	13.7244	0.034	1	0.891	0	0.109
50.12	2.471	13.6027	0.255	0	0.43	0.57	0
50.12	2.471	13.6526	0.182	0.041	0.557	0.407	0.036
50.12	2.471	13.7026	0.056	1	0.814	0	0.186
50.12	2.641	13.44	0.483	0	0.174	0.826	0
50.12	2.641	13.553	0.32	0.033	0.336	0.61	0.054
50.12	2.641	13.666	0.085	1	0.717	0	0.283
50.12	2.76	13.144	1	0	0	1	0
50.12	2.76	13.3871	0.56	0.019	0.123	0.831	0.046
50.12	2.76	13.6302	0.109	1	0.639	0	0.361
50.12	2.811	13.1429	1	0.01	0	0.971	0.029
50.12	2.811	13.3777	0.571	0.032	0.116	0.808	0.077
50.12	2.811	13.6126	0.121	1	0.605	0	0.395
50.12	2.982	13.1318	1	0.057	0	0.847	0.153
50.12	2.982	13.3367	0.607	0.093	0.094	0.691	0.216
50.12	2.982	13.5417	0.163	1	0.489	0	0.511
50.12	3.152	13.0966	1	0.139	0	0.66	0.34
50.12	3.152	13.2718	0.647	0.183	0.071	0.534	0.396
50.12	3.152	13.4469	0.218	1	0.367	0	0.633
50.12	3.322	13.0318	1	0.259	0	0.447	0.553
50.12	3.322	13.1743	0.698	0.305	0.047	0.361	0.592
50.12	3.322	13.3168	0.297	1	0.243	0	0.757
50.12	3.493	12.9212	1	0.448	0	0.223	0.777
50.12	3.493	13.022	0.772	0.491	0.023	0.18	0.797
50.12	3.493	13.1229	0.434	1	0.12	0	0.88
50.12	3.663	12.6432	1	1	0	0	1
50.12	3.663	12.6432	1	1	0	0	1
50.12	3.663	12.6432	1	1	0	0	1
63.1	2.037	13.8899	0	0	1	0	0
63.1	2.037	13.8899	0	0	1	0	0
63.1	2.037	13.8899	0	0	1	0	0
63.1	2.215	13.8789	0.044	0	0.874	0.126	0
63.1	2.215	13.8816	0.036	0.037	0.896	0.099	0.005
63.1	2.215	13.8843	0.015	1	0.952	0	0.048
63.1	2.392	13.8365	0.126	0	0.671	0.329	0
63.1	2.392	13.8543	0.095	0.04	0.744	0.239	0.017
63.1	2.392	13.8721	0.033	1	0.891	0	0.109
63.1	2.57	13.7483	0.257	0	0.426	0.574	0
63.1	2.57	13.7991	0.181	0.039	0.555	0.41	0.036
63.1	2.57	13.85	0.055	1	0.814	0	0.186
63.1	2.748	13.5818	0.496	0	0.166	0.834	0
63.1	2.748	13.6971	0.325	0.032	0.329	0.617	0.054
63.1	2.748	13.8125	0.084	1	0.715	0	0.285
63.1	2.866	13.3002	1	0	0	1	0
63.1	2.866	13.5389	0.558	0.019	0.125	0.828	0.047
63.1	2.866	13.7775	0.108	1	0.641	0	0.359
63.1	2.926	13.3002	1	0.049	0	0.862	0.138
63.1	2.926	13.5288	0.57	0.033	0.117	0.802	0.081
63.1	2.926	13.7575	0.12	1	0.603	0	0.397
63.1	3.104	13.2868	1	0.057	0	0.843	0.157
63.1	3.104	13.4858	0.608	0.094	0.094	0.685	0.221
63.1	3.104	13.6848	0.164	1	0.486	0	0.514
63.1	3.281	13.2498	1	0.138	0	0.654	0.346
63.1	3.281	13.4188	0.649	0.183	0.071	0.528	0.401
63.1	3.281	13.5878	0.22	1	0.364	0	0.636
63.1	3.459	13.1819	1	0.257	0	0.443	0.557
63.1	3.459	13.3187	0.701	0.306	0.047	0.357	0.597
63.1	3.459	13.4555	0.3	1	0.241	0	0.759
63.1	3.637	13.067	1	0.447	0	0.221	0.779
63.1	3.637	13.1636	0.776	0.493	0.023	0.178	0.799
63.1	3.637	13.2601	0.44	1	0.118	0	0.882
63.1	3.815	12.7886	1	1	0	0	1
63.1	3.815	12.7886	1	1	0	0	1
63.1	3.815	12.7886	1	1	0	0	1
79.43	2.112	14.0431	0	0	1	0	0
79.43	2.112	14.0431	0	0	1	0	0
79.43	2.112	14.0431	0	0	1	0	0
79.43	2.297	14.0318	0.043	0	0.875	0.125	0
79.43	2.297	14.0345	0.035	0.035	0.896	0.099	0.005
79.43	2.297	14.0372	0.015	1	0.951	0	0.049
79.43	2.482	13.9887	0.125	0	0.67	0.33	0
79.43	2.482	14.0067	0.093	0.037	0.743	0.241	0.017
79.43	2.482	14.0247	0.032	1	0.89	0	0.11
79.43	2.667	13.898	0.261	0	0.418	0.582	0
79.43	2.667	13.9501	0.183	0.037	0.549	0.415	0.035
79.43	2.667	14.0022	0.055	1	0.813	0	0.187
79.43	2.852	13.7266	0.513	0	0.155	0.845	0
79.43	2.852	13.8452	0.333	0.031	0.32	0.627	0.053
79.43	2.852	13.9638	0.084	1	0.714	0	0.286
79.43	2.965	13.463	1	0	0	1	0
79.43	2.965	13.6968	0.557	0.018	0.127	0.826	0.047
79.43	2.965	13.9306	0.106	1	0.644	0	0.356
79.43	3.037	13.463	1	0.047	0	0.863	0.137
79.43	3.037	13.6851	0.571	0.034	0.118	0.796	0.086
79.43	3.037	13.9071	0.12	1	0.601	0	0.399
79.43	3.222	13.4482	1	0.057	0	0.837	0.163
79.43	3.222	13.6404	0.61	0.095	0.094	0.677	0.228
79.43	3.222	13.8327	0.164	1	0.483	0	0.517
79.43	3.407	13.4089	1	0.138	0	0.646	0.354
79.43	3.407	13.5714	0.652	0.185	0.071	0.521	0.409
79.43	3.407	13.7339	0.222	1	0.361	0	0.639
79.43	3.592	13.3383	1	0.257	0	0.435	0.565
79.43	3.592	13.469	0.705	0.309	0.046	0.35	0.604
79.43	3.592	13.5996	0.304	1	0.238	0	0.762
79.43	3.777	13.2205	1	0.447	0	0.216	0.784
79.43	3.777	13.3118	0.78	0.496	0.023	0.174	0.803
79.43	3.777	13.4031	0.446	1	0.117	0	0.883
79.43	3.961	12.94	1	1	0	0	1
79.43	3.961	12.94	1	1	0	0	1
79.43	3.961	12.94	1	1	0	0	1
100	2.184	14.2014	0	0	1	0	0
100	2.184	14.2014	0	0	1	0	0
100	2.184	14.2014	0	0	1	0	0
100	2.376	14.1899	0.041	0	0.876	0.124	0
100	2.376	14.1925	0.034	0.033	0.896	0.099	0.005
100	2.376	14.1951	0.014	1	0.951	0	0.049
100	2.567	14.1459	0.125	0	0.666	0.334	0
100	2.567	14.1641	0.093	0.035	0.74	0.244	0.016
100	2.567	14.1823	0.032	1	0.89	0	0.11
100	2.759	14.0522	0.267	0	0.408	0.592	0
100	2.759	14.1058	0.186	0.035	0.542	0.423	0.035
100	2.759	14.1595	0.054	1	0.812	0	0.188
100	2.951	13.8741	0.538	0	0.14	0.86	0
100	2.951	13.9972	0.344	0.029	0.307	0.64	0.053
100	2.951	14.1202	0.083	1	0.713	0	0.287
100	3.056	13.6333	1	0	0	1	0
100	3.056	13.8615	0.555	0.018	0.129	0.824	0.047
100	3.056	14.0897	0.103	1	0.649	0	0.351
100	3.143	13.6333	1	0.041	0	0.874	0.126
100	3.143	13.8476	0.572	0.036	0.119	0.788	0.093
100	3.143	14.0619	0.12	1	0.598	0	0.402
100	3.335	13.6164	1	0.059	0	0.828	0.172
100	3.335	13.8011	0.612	0.098	0.094	0.667	0.238
100	3.335	13.9857	0.166	1	0.479	0	0.521
100	3.526	13.5743	1	0.14	0	0.636	0.364
100	3.526	13.7296	0.655	0.189	0.07	0.511	0.419
100	3.526	13.8849	0.225	1	0.357	0	0.643
100	3.718	13.5003	1	0.259	0	0.425	0.575
100	3.718	13.6246	0.709	0.314	0.046	0.342	0.612
100	3.718	13.7488	0.309	1	0.235	0	0.765
100	3.91	13.3793	1	0.451	0	0.21	0.79
100	3.91	13.4653	0.786	0.502	0.022	0.17	0.808
100	3.91	13.5513	0.454	1	0.114	0	0.886
100	4.102	13.0979	1	1	0	0	1
100	4.102	13.0979	1	1	0	0	1
100	4.102	13.0979	1	1	0	0	1
